The CirCor DigiScope Dataset: From Murmur Detection to Murmur Classification

Cardiac auscultation is one of the most cost-effective techniques used to detect and identify many heart conditions. Computer-assisted decision systems based on auscultation can support physicians in their decisions. Unfortunately, the application of such systems in clinical trials is still minimal since most of them only aim to detect the presence of extra or abnormal waves in the phonocardiogram signal, i.e., only a binary ground truth variable (normal vs abnormal) is provided. This is mainly due to the lack of large publicly available datasets, where a more detailed description of such abnormal waves (e.g., cardiac murmurs) exists. To pave the way to more effective research on healthcare recommendation systems based on auscultation, our team has prepared the currently largest pediatric heart sound dataset. A total of 5282 recordings have been collected from the four main auscultation locations of 1568 patients, in the process, 215780 heart sounds have been manually annotated. Furthermore, and for the first time, each cardiac murmur has been manually annotated by an expert annotator according to its timing, shape, pitch, grading, and quality. In addition, the auscultation locations where the murmur is present were identified as well as the auscultation location where the murmur is detected more intensively. Such detailed description for a relatively large number of heart sounds may pave the way for new machine learning algorithms with a real-world application for the detection and analysis of murmur waves for diagnostic purposes.

==> HeartRateCC2.txt <==
104
58
73
79
110
68
106
93
105
118
116
102
73
146
87
119
120
164
85
43
61
102
116
102
73
77
133
105
74
95
75
93
75
75
139
113
100
95
108
119
117
137
118
110
95
53
102
61
109
107
84
54
92
88
135
105
95
86
101
50
149
82
103
112
86
61
126
133
136
109
88
64
132
146
75
80
92
83
126
105
98
115
100
122
111
78
113
108
120
124
125
77
70
142
112
105
90
59
82
65
83
76
100
89
97
117
110
132
95
117
85
102
74
86
92
90
90
113
88
116
121
113
105
97
92
143
94
87
55
97
150
103
77
80
96
132
70
102
102
72
106
122
112
65
117
93
72
80
109
109
87
105
88
124
106
98
116
112
85
68
91
109
124
77
105
188
145
79
78
111
63
97
112
102
112
97
99
52
110
135
103
123
134
107
70
103
120
78
108
118
97
54
98
100
96
77
191
117
103
84
110
81
111
111
97
80
91
88
114
95
90
109
138
85
128
103
144
92
122
93
99
104
94
103
95
112
118
98
108
118
111
117
102
84
72
57
100
73
106
135
83
107
104
86
92
78
72
68
89
94
124
88
72
143
97
90
67
81
72
94
104
90
80
90
99
81
117
89
73
87
65
82
90
89
106
80
120
85
122
126
131
102
114
111
115
85
141
98
81
107
106
136
65
72
81
77
93
88
108
87
102
72
102
88
119
92
103
75
109
73
100
91
52
113
132
128
85
130
97
128
107
84
80
112
87
89
112
115
111
101
69
92
78
105
92
98
63
106
86
122
94
100
94
95
114
121
90
99
82
127
96
94
96
98
134
88
129
100
109
94
88
72
158
72
119
96
110
91
70
72
66
92
69
102
116
130
128
89
116
127
100
59
115
112
117
112
118
95
122
79
92
76
88
113
112
94
133
129
117
93
101
108
137
101
64
135
96
95
105
97
90
79
114
101
154
93
102
108
109
110
138
90
75
128
94
113
86
149
124
137
135
71
74
134
94
106
105
98
106
59
85
120
79
76
75
112
96
102
99
89
113
83
97
89
97
75
127
128
83
107
80
119
108
112
108
100
87
114
105
99
120
129
103
97
88
72
135
122
107
113
121
91
136
101
95
81
103
101
124
134
131
94
118
88
99
102
98
122
90
100
98
98
88
98
109
106
126
105
101
78
103
103
95
94
102
149
89
92
151
87
73
66
130
112
86
113
159
78
92
102
63
92
77
112
86
99
105
98
118
98
138
104
111
105
128
66
105
91
103
83
117
97
97
101
119
96
112
99
108
105
113
89
90
110
98
86
108
85
103
80
96
101
102
98
94
94
106



==> HeartRateCC2014.txt <==
85.55741009163913
79.26023778071334
120.28758355476273
83.16369305011729
97.45762711864407
80.56277123848645
117.82085444449959
114.33301548755027
99.7624703087886
113.99324020085609
87.0287461387793
125.3913909405765
113.34313121734301
117.61222391523782
115.53093976332332
169.12375292372687
89.77514916141033
110.3090752141348
111.2143079855183
131.7829457364341
94.30130902790438
114.50381679389312
77.59136691356322
118.42105263157895
121.23678843747429
113.01196775810415
72.36842105263159
78.32898172323759
119.10334669576639
129.3684305093882
124.1239388813725
69.80524337099492
99.00539183363927
94.33962264150944
91.79474064902037
110.83845597328592
99.87381867767655
122.13632721136302
127.14891601575692
152.7297256592303
83.33333333333334
103.34928229665073
153.44830305357863
96.46767528980497
139.0080002965504
114.13043478260869
123.6325722374817
87.9443535034685
133.46729495159957
104.31184605889564
74.02031930333817
88.42105263157895
111.92764273600903
96.030934765119
119.69389483335317
123.4835219372626
100.06355889018396
110.86999965907475
93.36792096094264
95.91078066914498
88.213733643336
106.66666666666667
101.35135135135135
111.10596731632795
89.23817974394727
101.57405074182492
167.6505491952574
83.46837399117878
61.35574726954142
116.88311688311688
124.92560520049278
112.78195488721803
99.11109149865173
104.06977233993946
64.540059347181
94.06848951710597
130.04926108374383
74.07407407407408
67.67451565725113
98.9764868983312
77.33515930237242
126.11144468366696
117.46987951807228
148.1075150850247
123.62614012919963
100.63976904494537
148.5380145913843
112.7348643006263
75.0
116.46475129599388
136.4421250406168
129.433362312025
113.71293800539084
76.19943555973659
78.94736842105263
86.35240531746598
88.35597690448392
101.77453027139875
73.0208059542597
90.9090909090909
83.33333333333333
176.25959513171
125.0
112.32421260726963
96.81670701368463
76.53061224489797
71.6310250086293
72.418808503219
141.81910579114378
65.122538910717
156.73182792412615
112.34669065268511
75.35321821036106
85.1850835239744
85.22727272727272
108.80106305892014
98.9010989010989
74.87667471326205
105.03822406622659
105.0
97.94437726723096
111.18311088633752
160.8048820362186
88.21126951894865
106.92610900938602
96.38563064659152
117.07317073170732
102.80373831775701
109.64882223458818
85.55133079847909
114.63372042593303
108.5972850678733
95.45702137103727
94.9367088607595
95.46129283228883
112.11330628830878
98.36065573770492
111.76776744257094
128.52644431591798
106.24256523382041
110.73440905659821
105.45790934320074
129.92125984251967
96.77419354838709
169.40546680852808
148.67486096422587
171.3617566636399
128.99037086881467
103.44827586206898
125.95419847328245
78.87517146776406
129.7910472298805
115.61392560099371
100.55865921787709
104.8951048951049
82.69528750567238
101.50375939849623
98.5452839042703
132.00976432223436
108.87096774193549
98.2908853223859
85.7843137254902
96.02834407523122
105.7423997650169
85.93551550567364
153.84615384615384
161.09775590826018
64.28571428571428
98.05950455026743
70.27027027027027
122.80701754385966
79.91631577792633
86.77685950413223
92.03324017524244
101.2987012987013
127.7289829409428
105.19217801753203
87.27170198280189
84.7457627118644
125.22310583356013
114.93702408888463
97.36573751625197
107.08786306317991
103.67170626349892
102.12765957446808
73.00884955752213
107.05996214359739
105.4469283926736
137.76464804146028
92.35151586462226
101.13012919374005
147.54098360655738
145.10383388513097
105.26315789473685
100.1669449081803
118.64406779661017
64.65610138076697
86.25241039548551
113.42894393741851
160.6134516060198
114.64930687847655
128.3490272106355
86.60858117822313
111.99957191274736
120.55549964980301
149.2254453260352
105.78509005636984
102.16304711504326
120.1112937116792
114.40776480051713
134.6337536740843
83.18097928273734
87.16133904330897
73.02481565798097
82.57981166756396
109.62658444672834
76.79788652216291
91.67620194662955
122.06089947645562
129.14478529500076
94.73260290824685
105.54561070498312
101.6694246616219
78.03833384846516
98.96729776247848
78.22790694902223
71.91780821917808
84.44559123642419
122.85090348367035
111.418095474785
81.16854881070682
113.36317555950396
92.11873080859775
113.73148818378235
91.60074593540774
108.6659376708584
86.48145483820498
90.46052631578947
121.5553224517377
77.35310066036341
99.80944713051997
115.5350673369478
101.34369454887623
117.82777428440248
97.06889680659508
83.73409401105847
113.64517298215893
130.65946007155785
95.73542468976528
113.390362386149
75.80305439985143
123.5961961210707
150.3215808103765
123.18578983477705
143.59691770811662
96.81394061580792
114.4997961903628
83.33333333333334
91.61747317343215
126.12344458261968
121.13014424581343
100.02619733739789
116.85436805279481
153.7017417700951
93.93566972218524
104.70040850609386
89.67171186287003
120.97611595426294
105.20344489711722
121.0594884308491
106.58113648886919
116.4740961610138
104.21286031042129
113.43740849162542
110.8853362459215
77.20469968290926
56.65402731054598
108.73820190509329
108.03598678719881
118.6319418390728
117.92532294692012
150.6766133321681
141.3427561837456
96.0289134328445
102.3508628518908
136.5395344532862
87.22565713629444
77.51937984496124
145.37119930027995
72.93261561156672
97.0079371600221
95.23809523809524
100.43196544276458
97.22393622374939
113.47517730496455
135.73846816876363
82.1530450984618
97.45704007681907
74.88479262672811
96.54350417163289
127.85641894627557
122.97959051212459
117.56477994322461
77.3067331670823
91.95847645648433
76.08262863308137
82.62711864406779
100.0
101.69491525423729
124.61656441717791
111.34612360069238
117.6470588235294
113.46792620046081
141.14631509315186
100.24524282619981
88.90086206896552
92.17946358312022
94.31788207309447
72.13905524288619
109.85144727756074
77.98537774167343
125.79138323241345
143.9835743538377
123.61653748068491
95.23809523809524
104.21627795731926
116.07725930412973
112.01875940824223
84.0056115748532
155.3966480943006
100.90096150207897
129.3800539083558
140.3732384035913
102.35580828594638
106.90423162583518
126.95734726854793
81.54936377595796
78.16091954022988
93.07645610359204
95.23809523809524
98.0374993434989
108.5972850678733
99.32905587732388
106.76156583629893
125.11894989055567
100.35499726925178
106.36351646294507
96.24549530979661
101.73913043478261
98.4375
98.50746268656717
86.20689655172414
117.90141378532803
92.27291961283206
88.46052154357712
92.95774647887325
44.576046140368184
87.11769649194783
136.17373589920965
126.83775065932981
77.60109158868836
87.25879682179342
103.27807478193265
93.6841802525937
166.98198431371242
115.57713280743599
115.39998859987992
77.90516137275127
84.33836552247617
116.84743289111124
135.54232177220078
87.77768837457666
73.67314662920796
87.28647545940743
92.58360728365525
75.21074285180647
92.85953190197817
131.87517073124783
100.97188808006666
101.99491928001133
115.70898489033506
96.33855680988356
86.61156876697231
97.72031043988673
83.37324545793263
103.64842454394692
73.76184594756516
115.90721682487083
84.28832295913824
97.80819975042608
91.7565705828817
115.9527392095347
90.62704114957545
113.580850024426
81.40197205502861
90.28712660567504
89.70904366836893
103.74172184285412
127.41522640270007
101.62314749470713
103.56468311530533
89.52794357026586
115.06825145481429
110.48526863084923
76.49363381732556
97.81374632470671
106.76291936975178
129.63426285420942
82.23765366105587
136.24426780627428
134.05805543683616
73.00852516492321
113.29298005225326
105.37190082644628
77.54502325733861
102.69886424160657
93.15771585768421
92.18096234309624
149.02865914258223
124.57531927616203
106.15133369624388
99.46612936537156
123.37500552617212
93.16770186335404
74.86159961770676
77.17345653086939
74.90166136717278
92.38734441201306
89.19338159255429
97.13215872937423
82.02586275452651
81.1467190642624
114.0275387263339
104.47761194029852
117.77490232534767
141.01024439425524
96.57920480706895
143.09184755662324
99.63751870694414
99.41089837997053
113.7781553526933
99.39759036144578
103.78148307481095
113.10904872389791
107.73294234825495
113.04347826086956
92.16275259421082
136.7170291693377
80.48780487804879
101.09793241425854
91.6453810086454
74.17148869016306
141.55822359443138
92.40246406570841
138.50915098218857
88.63025962399284
143.399191802155
110.49967955092929
124.3814859145371
108.79096251716179
147.77597162701343
99.13829726376096
116.5473674863369
98.77085162423178
73.3695652173913
98.99342931112946
84.65608465608466
116.55011655011654
76.13929769111809
96.87847195659722
100.52356020942408
105.26315789473685
103.47093242830758
106.1357721649082
76.37906647807638
113.62678713631144
105.56767433357766
137.71617614204965
101.08002361656682
113.83099905600537
99.68500670664865
112.876254180602
106.48550383679525
152.51117271432776
82.75862068965517
120.60301507537689
116.74863799336332
107.05481002359285
119.11017256706619
94.37086092715232
136.86131386861314
123.9647101985472
140.35087719298247
118.68990087415114
79.6116504854369
105.76923076923076
102.56410256410257
92.51644736842105
81.66969147005445
101.5706507024158
94.86166007905139
105.12129380053908
154.41176470588235
58.679706601467
110.09174311926604
111.65791931344093
80.61420345489444
82.01929953174792
89.14421553090332
91.81323799990778
120.36529146455328
103.61067503924646
91.0333257833472
105.49244047032282
94.0275649642323
78.2444042210248
91.06603197978855
92.84543401629746
95.23809523809524
70.23400344159623
78.38283828382838
134.30564652275964
132.3479503241422
81.0002359131871
116.70480104100683
71.78245895120084
112.96395911780527
113.94465545306564
115.64625850340136
96.8815966948305
86.42195809111179
103.82663443887934
108.97523023287704
105.01366344443261
90.7258064516129
131.05697764511206
64.03608996410874
95.09250123057204
116.58934800853478
72.14127570303476
93.1158381268872
97.43589743589745
80.0
121.9733791536236
121.30538749236997
106.19469026548673
114.79591836734694
127.61129938504115
91.91176470588235
156.53453412713736
147.4201474201474
74.8379927543216
109.78428351309708
70.8289611752361
110.31051054026604
91.11780842342722
128.43264104869533
145.49148863058326
130.43478260869566
114.93506493506493
85.86014851485149
120.39537842274027
87.42559523809524
103.66275051831376
102.19688542825361
75.62075184672179
103.18504724843314
151.32713900910989
102.39430596641665
115.64193722730788
80.47755380427456
103.74963766225028
86.31000973145359
90.06004002668445
103.13531353135313
93.59739555073249
137.36710305142705
98.19237654027017
141.38291590854212
106.05656350053361
102.20564652128482
115.92769203422186
111.6382919341334
91.14323234916365
88.82631568428464
111.75036458556445
91.7925431409654
136.75582513336542
70.92300858239327
94.0402021864347
139.82548226197235
101.5038070976537
75.0
91.6030534351145
76.81643432743554
120.16574585635358
162.71186440677965
131.112577629572
85.63747414309002
97.39996212223696
150.0
91.70305676855895
88.52459016393443
87.4439461883408
83.60655737704919
88.8157894736842
78.29570449340183
106.71936758893281
110.85450346420323
90.29345372460497
118.03278688524591
91.00937672366244
118.38531895767252
108.49907800442577
86.41975308641975
79.41176470588235
96.18555567769594
117.92452830188678
65.05383747166091
90.06431878994728
113.0820545375902
73.67022610795635
82.67716535433071
91.49724426936123
84.90566037735849
96.07027453245435
116.25
116.19718309859155
85.71428571428571
96.64515261530187
86.70520231213872
100.96470310560844
110.42944785276075
81.62929847152975
150.32270363007544
92.24855861627162
75.92115132907567
112.41371076722461
137.71101343829972
100.91743119266054
93.94297164276142
115.49678052724282
102.85714285714286
92.69662921348315
94.6969696969697
87.27126746243518
103.39219450966769
96.66357012768513
109.0909090909091
131.0615989515072
92.1863795109464
92.59259259259258
105.66007315199064
92.44180403261963
88.1704628949302
86.43822644126139


==> HeartRateCC2015.txt <==
95.10086455331411
100.07388788722339
110.06575144548432
112.62125261580456
104.76429198351397
105.33159947984394
100.61849630688194
116.45049307079609
108.43373493975903
106.562115997669
123.45316887776237
74.21875
115.55812718244937
94.99390059996564
77.1366175533867
95.33033436206868
125.3242474801123
111.99307136198506
77.47933884297521
78.5250938886992
126.84841931013486
98.9010989010989
127.46108147459398
116.6306695464363
114.8252837619825
110.42775417554947
80.3069330983017
71.92969386208509
106.57236196769881
92.19858156028369
105.39022707641801
90.48713750475684
96.71011529779946
78.4910380502575
97.33393343909086
107.20917367457298
131.4991539125272
139.60300782436082
96.84753212311583
103.125
114.43029046075355
98.90109890109889
98.10845802827507
102.8497964431112
152.55028481138174
88.66995073891627
124.63998663120736
62.060935046249625
124.89347627252921
118.45037299528914
116.19949722072447
124.93913221763755
125.8394300312749
127.10184750479215
119.60132890365449
91.957004205854
112.76181380241293
120.15448433700473
85.50316270091463
91.52035576141341
92.3076923076923
124.09011355107128
116.64483761135025
107.00966832353303
114.6969300888758
76.01443984778288
118.64220586619795
78.10650887573965
84.69823360422181
102.71341743945437
142.64479997684606
152.3578465016462
129.82184476120173
103.74050212477837
127.61647750871838
63.963089033421774
89.32561837892464
101.90322963604072
110.91020797123338
135.38228572932817
93.22033898305085
106.73624288425049
75.36212679458026
124.75806133010327
80.92857767390005
101.85185185185185
106.49056440354103
91.62499797184249
81.86516923577109
88.10820127657769
140.06916615424694
86.81605228806806
86.90762395521747
118.42105263157895
131.44976914353376
87.44063714348925
100.6435380074515
96.77419354838709
96.77636147763167
113.35012594458438
140.82331883948441
127.83667586291752
117.13062407196504
119.13357400722022
141.47368421052633
85.61293630492665
86.78815419974686
95.65648692694678
67.56575161118043
117.77398338356312
74.44168734491315
90.09009009009009
108.42118377260142
95.94882729211086
89.00918535233198
66.33185050938255
79.67630174477821
111.30899376669635
134.11537498658848
117.73940345368916
110.65573770491804
141.14250581410892
106.6643505264838
107.81048456962439
144.48392482554902
123.68810086970772
108.88610763454318
87.2186263516979
95.40544598137024
76.87315317587908
119.78339476583422
123.43329716051986
100.81475121439769
84.75783677012907
77.49077490774908
86.29989212513485
113.63216699383263
110.75028919314296
115.53619682390995
87.80003833935008
82.6398017526249
92.91254823193616
82.9181727104074
103.88195861563125
99.77578385851315
93.43886654342319
113.94063692816043
109.81910962326553
125.49019607843137
99.59243305747488
118.40614799803708
86.32964134230602
83.34305668994715
83.93685094955661
113.40429922369198
55.73985836501989
133.85718590922588
132.81441958340804
102.71043623624192
86.89906130909816
80.13168549806805
100.26454242493584
141.6120645386869
86.45453057762948
92.97086060801394
93.00129803240253
129.73954785767572
72.58684040909407
120.75374487551294
121.69567714136853
81.92422403726519
69.67186427706464
95.54994700959189
106.93319170626165
83.7696335078534
72.4195866703819
81.30081300813008
116.2227602905569
91.17128695502365
91.3874547827929
136.7297613746628
99.21713546074164
63.114834285240285
106.6350710900474
111.00935253795132
103.78912685337725
112.02266591940436
96.54745237555542
88.39875381330125
97.31543624161074
100.80695079842641
120.04637581044466
71.2771640241978
93.38521400778211
93.54120267260579
96.81547498552169
74.86369389942982
99.41029183705801
113.69369651286816
103.61067503924646
83.61752479151484
130.35628545419388
116.47461297150032
59.678229903915565
97.65838446059787
121.8016493973356
121.71619839740339
71.28527106105513
103.27868852459017
74.98224973766627
86.95652173913044
78.45188284518828
129.42701820163316
108.97346541522751
99.2867898926048
93.20254829574826
88.95591825257857
102.56410256410257
127.51677852348995
125.34789263033778
133.89121338912133
103.64107784338402
129.0262983645262
130.98591549295776
83.76207782395349
108.86077892678625
79.02892766087106
97.47095365581056
123.42714390548993
74.83131773793242
88.52459016393442
75.10464132973841
120.52618720177615
89.57530853302683
102.66780987711716
96.96790344438972
98.56262833675565
90.3010033444816
107.31020083104085
107.15651481472304
110.60587440088484
76.65393940273806
109.2896174863388
94.84193011647255
129.81670458276045
125.90105436137739
110.93303619714158
77.77439635186232
79.52101087109018
128.47953511345696
107.5000174189843
114.21046392809586
95.21450668692701
113.04347826086956
95.4370790230679
113.8527948421431
76.1956174705237
62.28518100592643
79.48561275341982
101.01125136600388
83.38967927634437
84.34150061022638
80.47952382948401
128.71028858562838
89.71749185236035
103.44604642141333
86.0801497739952
60.303312259931396
100.53350541826089
89.81129748285876
111.9402985074627
100.47846889952154
98.14115970137046
92.41706161137441
123.59302582211433
136.57420304074876
150.68795329343172
131.32857826599584
118.47613624044811
123.28702946477814
120.09036132521047
111.1111111111111
88.56033660012734
124.20382165605095
132.14161922274297
118.25494139359016
116.32269077648303
65.53184125421149
104.58287989876378
92.48050150214257
155.7541926270508
123.15174286881985
161.47883858267718
108.73758443322404
124.30630177702763
140.65109737158264
102.03394465270706
60.260724048668976
92.4486279783166
140.45550801676825
103.71052042976257
117.43930638779788
110.30864490163293
147.69927606840938
113.13512239469341
63.36237276431768
118.30630718857056
133.2017760236803
136.22360231091116
95.08716323296356
148.9589798566834
111.77509360831426
136.03825244505143
105.29031171196783
95.77754891864056
110.90079454732071
105.97586105387106
77.6005286732829
125.46330811613777
126.37794081468274
105.60727084938345
93.69940476151744
122.56757622873357
82.82208588957056
126.00007789095724
102.66159695817491
76.99414084459215
134.2683146917575
112.83185840707965
99.00990099009901
115.00934450924137
81.81818181818181
78.53403141361257
91.66934126520498
99.28695419065411
76.54010165546035
67.87330316742081
87.09659523630853
150.61501129612583
122.6158038147139
96.80325683033409
103.68663594470047
67.71409079443865
105.76923076923076
106.98365527488855
77.70663642100907
90.43984855093696
115.52432364634375
111.99108364322394
130.11109422191086
140.32869658363106
83.55787301179512
97.22072463025191
88.48314606741573
193.30263639738294
152.7807691450749
71.72591376572703
93.79513891060073
130.40024180885865
108.87096774193549
81.06071548916033
64.18751502909062
125.82781456953641
79.20792079207921
125.94819750636563
102.96047710673793
93.26788000776344
92.63295273197737
95.23809523809524
92.43426969737608
73.23313616328548
113.68770492735145
154.20541291840425
127.82668870192191
126.44889357218125
123.25495198779424
94.03560643990029
118.02575107296138
94.38318664904381
67.13592189556039
144.2373136521519
112.29946524064171
62.200584098040565
102.92249047013976
85.61844010446767
83.34014431881201
108.17294099772492
123.5657546337158
135.42815611555935
90.22386797240654
117.06310569929911
81.86195826645265
138.53385008658364
61.10866393544889
103.26547331416768
95.87472369437269
123.75840962193077
79.2637396720448
85.94695640340636
119.17098445595855
102.09136042409507
122.34437401713211
107.47240078894295
73.67166910942821
94.44424569813616
105.02004969731394
117.97602687808494
139.75735793373403
128.48613824918127
119.28247614516147
137.83635516569308
135.42757023189148
103.68663594470047
76.60422004136628
151.41206895507503
114.9252778704766
78.9804451939647
122.86748127806753
107.71103284109391
89.50152622201351
111.58598919943267
77.99135855747183
114.63818850263036
83.7378640776699
100.75059190972746
134.5514950166113
90.9090909090909
112.4546553808948
97.5609756097561
118.6548182359799
79.22535211267606
140.0
80.25908971812507
130.30866648191795
93.90479618746528
88.83582428984641
91.01272590496228
113.30312603324725
96.61282746076165
101.7697921043603
119.31062321904037
116.35077431440307
95.17893322182593
111.68002432142751
117.85536411414743
109.26431297461687
125.84490873447564
165.74533308497843
112.16501357869653
109.87338516644189
115.99185677682424
83.88157894736842
83.7421235196322
125.96044841919635
98.4427653420486
81.41112618724559
78.37979264439237
139.26069249184573
122.7494338821682
76.43809247041617
138.81957690006027
117.24166829683247
117.52260605363296
120.37347878016192
82.19037345250938
101.08242429347598
125.2546740660448
90.32258064516128
94.83667017913594
75.88432749601574
132.70398876242965
89.08919108684915
82.66516914120257
100.55820388228763
172.37994455111786
92.13988098598705
138.98766021223415
110.10213808342873
129.51792707996796
97.64591962113383
99.54000452454567
102.96778657700166
108.10810810810811
155.0167861034095
78.28895828190183
94.33326758223954
90.83567916474776
73.58777396370529
99.91536058787534
59.40610234334797
101.5801354401806
157.6675145675228
115.99106382750738
92.15312485029688
119.50518876591472
72.25721918436051
123.88612181206165
75.44309616454842
107.22459196016607
89.71620521385726
99.58506224066389
76.95026206950753
87.63251984389727
113.04347826086956
122.74959083469722
115.48914786973852
104.42731191915935
101.60160176563919
103.5014660982673
87.10609270824288
98.094689019771
114.58333333333334
138.773269208222
75.3982644037613
68.41266774564423
94.51570938143863
83.41056533827619
79.97220521578723
104.87228572373574
117.54463365647659
98.9709005758127
90.25949605114704
103.05812493861406
103.48381125127737
86.04809559016748
73.81191521143286
65.93192340531478
105.97826086956522
102.32826361216041
101.77203240210947
91.70665017828125
80.08213552361396
109.38512796485489
116.68229453139257
129.9040301030939
99.5260663507109
102.26491214165735
68.55964414802303
76.04544983051537
86.0215053763441
102.76448704005246
82.73943595220099
109.19004041244717
47.21030042918455
89.91768784991406
80.99352051835854
104.88176964149504
122.74959083469722
87.10853560207515
107.282589768707
124.42396313364056
76.32093933463796
77.93553951526692
121.49836645446302
123.7564765889415
135.42729394737225
82.06686930091185
105.09721492380453
79.83905460421056
69.95527992138892
117.40605029251229
70.0677737028898
115.22789762295015
110.34324219479605
100.0
103.54589464688434
137.94926915626777
113.94825381897573
100.55156907444685
89.08813938523106
115.41293935893438
69.68744407029538
108.57994721405973
114.11895760140371
95.38461538461539
96.66666666666667
100.86455331412104
131.84586088754867
67.37877475548322
163.9042427705936
79.61996506010533
72.4822972056061
97.2487517717507
91.93590753874443
110.5499951895813
84.49064301333063
90.39775010044195
149.252431881812
93.71671991480298
74.5599513095903
90.63016285107388
94.74870065316595
121.1424214916347
146.09701815985937
159.0648912454058
76.05633802816902
120.12120229311375
101.35135135135134
112.57073663663404
93.89174821039092
92.85714285714285
121.85686653771761
57.22070844686649
95.95959595959596
95.32455742169769
101.09680404117627
70.69476815120574
97.34513274336283
72.74687974343215
143.521270450286
75.13416815742397
121.11143968196136
75.78008915304606
140.21800264129172
97.47292418772562
99.42141470991909
97.16623667607979
118.86792452830188
77.79499802473637
77.5061264033738
85.71428571428572
96.33225637438566
86.86947794116664
105.26315789473685
80.55850315140388
86.70301489864869
112.7043678246267
84.0
70.20251459791089
85.3651422823509
122.47575838242184
115.52635733842678
109.375
128.2051282051282
100.85446140916093
120.49329956843316
58.68325281888094
89.38127437925044
135.72783628055961
87.48865429479886
95.10086455331411
87.20487870600749
68.4203148125116
106.42064645677779
84.77141231684665
118.85245901639344
79.42973523421588
69.56108808381462
67.40971235050108
97.43226995753902
95.38449565902131
106.34489065972824
138.41804325333158
91.77820267686424
92.24598930481282
83.1792975970425
124.08759124087591
82.61731658955718
109.8901098901099
67.79661016949153
85.97569276108548
129.62962962962962
74.05290956967237
77.80226857884347
63.076267407210075
110.32978055309867
116.58031088082902
72.14064540227628
70.49608355091384
69.27175843694494
89.24485125858124
74.35186856572355
82.06686930091185
75.00192192424932
83.53510895883777
83.26274417249451
66.66271628347948
82.25167807131879
99.80430528375733
65.97287777379569
113.77175489771602
88.10234882493494
117.0606994845037
108.15939278937383
95.06319405043831
94.70540418349849
81.98646836113718
89.52071949592674
92.07161125319693
136.9255150554675
99.90423762555933
110.16374371653548
68.05067817574756
86.08894592498952
97.2972972972973
106.55737704918032
87.73903262092237
78.55216147182313
96.7741935483871
98.29907316576451
79.57687384638402
83.59133126934985
90.91527819885722
97.48294302358917
74.55799171763046
96.52276055654744
84.30913348946137
88.64667007094504
143.7094769214556
88.12594666544268
88.31976937941819
104.52992023786364
121.25072548350747
64.10514763741962
74.24355101954956
139.41480206540447
81.95450568798417
97.71854345082178
110.09174311926606
100.60975609756098
101.6453308529049
85.9258122674441
90.05771573857396
69.24144839261747
84.86135834511865
106.3948307276587
117.05258252834136
110.09174311926606
87.09500821181507
100.57803468208093
140.6986909393795
96.05401486694487
94.03007685507701
77.37320190205436
99.46524064171123
70.1702599492365
65.50563107090674
104.60618386927814
70.86381680391062
71.91852247847667
100.25387820333256
74.64932314059034
72.87290075439645
102.2714066192327
98.63335747271941
108.13128454324405
105.4945054945055
111.11111111111111
87.90739951744699
123.99197110656426
96.25668449197862
88.09135399673735
89.37241616897155
70.03918984501786
96.0673068900362
78.06691449814126
83.23281061519904
76.15479966601238
92.78757928593208
72.41179865778697
104.4048488594806
116.76546051730018
77.92603402534014
123.46037199844689
96.59113776311023
129.88428701644196
103.96621197126375
75.36632272198538
107.14285714285714
94.6508734923468
123.30710299209554
94.79917457441287
109.65902830612832
97.48094789029565
104.4929144253592
92.69662921348315
77.21308970481302
85.77566544371363
123.6097508315846
112.75419022759434
114.98515988750363
94.33962264150944
132.2951431145584
108.5179645925359
120.39045553145336
70.39712779718589
100.15138474096732
83.88602312830865
77.51676479475643
82.00922603792927
88.98560415614186
73.03174088338335
123.63187167835932
80.99688473520249
116.37931034482759
82.45243128964059
67.95780839465817
128.38075258699104
127.57020746636532
69.15948176494997
78.29954273067045
95.21642766141095
88.99876390605687
91.64603923638484
111.73072696169828
73.72458314277576
121.00460713837548
118.15464682533525
107.01339872608656
107.52447301807756
93.97135474673676
119.43793911007027
137.67913266225804
131.550387087014
102.27272727272727
86.73779165582444
124.74279594760553
94.44306139668862
146.9170677638651
90.54816838824212
81.35593220338983
141.54163286287897
111.21795243115493
132.4206177343923
120.0
82.29426433915212
131.56143691401397
110.52631578947368
110.0067654160731
101.75984676164252
86.82750013942493
103.8816324202109
89.86175115207374
101.24228687838337
68.95512773793757
99.649400193652
128.31069124857578
75.73968618088074
100.66048657881149
84.08625568107765
116.89168315674341
76.35862677494038
117.78290993071593
159.33681891476755
105.50996483001173
93.83740237217478
83.30417687142834
100.71810141156419
146.69796223194282
94.38959677908372
102.22788640437261
96.49776303251113
101.93264290956536
118.36616810836658
109.32968955024803
87.74224399692244
101.47857096748824
114.95980298763763
91.26080220526659
84.2855256466807
118.16171875410284
109.2727225395238
119.65811965811966
110.06402179561135
87.68409092213915
155.62805517325813
123.59666289010197
88.88888888888889
82.95706543252362
86.18055699987787
74.74398317164133
92.09137417771822
100.7751937984496
82.1917808219178
97.9891803613351
127.80353339180554
113.24495463393636
98.8738372925954
72.61026507452974
121.281615912148
107.33050984526369
126.04600679247926
121.24528608431478
102.47234302922449
117.90149744726882
112.63499102540484
82.5874084484166
100.73666081714461
125.05468774128687
111.09914083331088
92.59259259259258
98.6842105263158
73.82039620636984
86.98490439116365
121.95121951219512


==> HeartRateCC3.txt <==
121
130
102
140
107
105
127
114
88
148
150
120
74
95
128
136
119
82
118
106
150
98
111
79
127
105
97
101
120
85
102
112
91
126
112
124
131
122
77
102
95
112
84
89
82
91
82
80
82
102
149
126
141
88
97
95
89
99
124
98
98
120
86
92
83
100
124
124
112
100
95
149
93
104
81
113
104
107
105
154
103
102
79
137
130
104
98
109
102
133
100
97
94
89
100
105
81
104
128
85
125
79
130
100
96
107
100
124
108
122
84
93
101
125
87
124
100
94
114
68
140
90
99
89
128
108
103
103
122
96
103
109
89
108
88
137
139
145
128
102
100
98
123
98
158
88
126
99
125
79
83
97
84
83
120
95
92
99
89
132
110
95
134
100
102
109
89
103
109
95
104
83
122
131
96
28
111
100
116
136
122
100
128
75
83
93
86
81
53
105
68
136
90
137
76
69
109
74
113
88
110
119
113
119
124
86
111
127
93
134
102
93
75
102
96
85
124
93
169
82
124
124
87
89
94
160
82
109
113
98
93
102
120
133
106
107
171
104
132
85
112
76
66
88
98
143
94
89
76
100
97
100
84
85
122
124
105
108
95
110
102
112
91
120
119
107
82
105
120
77
120
124
94
124
118
105
125
85
126
86
68
120
79
110
123
105
102
113
92
136
112
101
105
105
99
100
91
111
100
102
113
100
84
145
104
77
93
110
103
106
79
74
104
96
51
91
97
130
84
136
114
129
139
124
66
119
93
94
76
100
91
116
114
70
90
94
128
67
86
82
107
106
141
106
101
111
86
121
84
85
120
128
105
117
93
69
72
125
88
92
81
83
93
79
100
81
63
100
83
78
111
67
94
91
112
113
125
151
104
116
128
105
97
74
125
94
109
108
102
120
130
126
130
88
96
124
115
107
111
96
143
128
98
126
138
143
82
68
127
124
108
102
109
102
136
99
120
113
91
100
117
74
83
119
120
98
93
89
96
112
119
102
120
106
156
75
80
75
95
73
74
93
139
92
84
84
120
78
75
110
72
114
105
110
132
91
147
100
75
76
105
115
84
83
114
115
119
72
110
130
80
112
115
121
102
98
106
93
122
80
144
127
81
81
75
112
85
87
105
92
104
113
122
79
85
70
96
133
75
107
84
90
113
108
155
105
97
98
103
138
80
79
112
135
94
122
104
126
101
96
74
73
100
94
59
85
104
78
90
91
109
81
102
120
84
104
89
70
99
123
110
93
105
100
91
112
112
94
91
92
92
124
75
123
107
92
106
117
114
88
99
122
101
107
90
90
107
110
70
101
104
102
96
97
98
92
83
93
104
77
100
87
88
88
94
77
77
109
80
104
102
124
124
109
67
113
102
70
100
82
105
130
130
100
100
130
111
84
142
69
87
103
73
113
92
72
89
115
111
98
126
92
82
84
125
88
75
127
84
98
132
69
71
100
106
127
71
88
73
90
94
80
79
95
141
113
112
125
121
101
98
111
75
76
82
81
82
102
101
83
102
79
124
108
108
117
98
81
74
106
92
99
90
133
104
77
120
113
115
97
120
133
95
90
118
90
119
105
119
110
105
104
146
104
119
106
82
111
116
86
74
102
96
97
80
80
118
111
116
82
113
122
103
105
125
138
134
122
64
124
118
102
84
85
102
87
115
64
83
89
105
101
69
134
101
107
105
98
89
100
87
104
96
112
75
122
92
126
106
121
91
120
78
101
81
97
101
65
123
112
111
122
146
110
125
122
80
104
92
97
101
132
85
63
115
76
84
129
86
92
143
95
112
69
83
124
97
109
92
85
103
97
96
103
138
150
98
89
89
91
105
105
25
142
86
94
98
99
103
106
80
118
82
127
111
116
86
83
86
89
97
99
112
129
96
130
111
114
97
79
130
104
92
124
110
132
98



==> Signal_Length_Distribution_Raw_Folder.txt <==
15.648004535147392
31.696009070294785
22.59201814058957
23.296009070294783
24.99201814058957
21.648004535147393
16.24
21.15201814058957
15.76
30.448004535147394
30.496009070294786
30.352018140589568
32.35201814058957
29.79201814058957
30.4
29.39201814058957
29.488004535147393
29.39201814058957
29.15201814058957
26.99201814058957
30.848004535147393
28.448004535147394
32.75201814058957
29.95201814058957
28.304013605442176
27.24800453514739
15.95201814058957
23.88800453514739
15.296009070294785
23.904013605442177
31.056009070294785
34.592018140589566
30.096009070294784
37.95201814058957
26.59201814058957
29.88800453514739
26.256009070294784
28.96
31.056009070294785
29.34401360544218
29.79201814058957
32.784013605442176
29.696009070294785
13.888004535147392
33.74401360544218
31.296009070294783
29.08800453514739
33.184013605442175
29.39201814058957
32.656009070294786
43.888004535147395
35.36
31.15201814058957
30.192018140589568
29.55201814058957
26.352018140589568
25.95201814058957
21.08800453514739
37.08800453514739
30.99201814058957
30.16
29.744013605442177
30.99201814058957
31.36
31.84
31.648004535147393
30.896009070294784
29.55201814058957
30.4
29.15201814058957
46.49600907029478
25.696009070294785
31.584013605442177
36.19201814058957
30.0
41.696009070294785
21.456009070294783
25.056009070294785
15.008004535147393
15.584013605442177
14.59201814058957
16.496009070294786
32.25600907029479
32.4
29.15201814058957
29.39201814058957
32.49600907029478
31.28
30.448004535147394
30.864013605442178
31.92
30.096009070294784
26.896009070294784
17.056009070294785
28.448004535147394
32.4
31.08800453514739
29.696009070294785
25.68
22.99201814058957
25.696009070294785
39.45600907029478
29.696009070294785
29.584013605442177
29.15201814058957
30.59201814058957
29.34401360544218
33.888004535147395
30.496009070294786
30.99201814058957
30.24
30.288004535147394
30.848004535147393
30.144013605442176
34.68800453514739
29.88800453514739
30.352018140589568
29.44
29.15201814058957
30.096009070294784
35.34401360544218
30.75201814058957
31.79201814058957
31.648004535147393
30.352018140589568
31.264013605442177
29.76
28.448004535147394
24.336009070294786
32.56
35.64800453514739
36.288004535147394
35.056009070294785
30.192018140589568
32.096009070294784
30.59201814058957
30.4
45.2
29.44
29.95201814058957
29.84
30.096009070294784
30.688004535147392
30.64
30.59201814058957
27.76
27.88800453514739
29.36
27.76
42.49600907029478
29.584013605442177
27.104013605442177
22.704013605442178
24.352018140589568
19.984013605442176
29.776009070294783
30.99201814058957
29.88800453514739
26.976009070294786
30.96
30.496009070294786
29.34401360544218
34.144013605442176
30.544013605442178
35.79201814058957
38.096009070294784
35.85600907029478
35.29600907029479
35.34401360544218
24.384013605442178
34.144013605442176
28.896009070294784
29.984013605442176
31.488004535147393
31.39201814058957
30.352018140589568
31.488004535147393
15.696009070294785
14.256009070294784
14.19201814058957
12.56
30.352018140589568
29.79201814058957
29.696009070294785
30.99201814058957
29.18401360544218
29.056009070294785
30.784013605442176
30.16
30.688004535147392
29.104013605442177
28.704013605442178
26.448004535147394
31.2
30.48
30.64
27.08800453514739
15.552018140589569
19.456009070294783
14.656009070294784
6.496009070294784
29.79201814058957
30.544013605442178
29.296009070294783
30.256009070294784
29.744013605442177
37.696009070294785
29.36
30.352018140589568
33.696009070294785
23.79201814058957
24.48
25.15201814058957
21.424013605442177
15.424013605442177
30.416009070294784
18.96
30.448004535147394
31.68
31.296009070294783
27.55201814058957
29.28
31.39201814058957
30.944013605442176
31.296009070294783
27.88800453514739
29.44
29.34401360544218
27.24800453514739
30.496009070294786
29.584013605442177
17.056009070294785
31.88800453514739
25.76
25.88800453514739
26.99201814058957
30.896009070294784
30.688004535147392
23.056009070294785
24.544013605442178
21.34401360544218
22.496009070294786
28.944013605442176
29.696009070294785
28.96
29.18401360544218
31.47201814058957
32.592018140589566
33.28
30.08
30.256009070294784
38.06401360544218
29.456009070294783
29.6
31.2
39.6
51.58401360544217
30.99201814058957
47.85600907029478
32.75201814058957
29.6
28.896009070294784
31.296009070294783
28.99201814058957
28.688004535147392
28.99201814058957
28.75201814058957
29.08800453514739
31.2
42.272018140589566
30.144013605442176
30.8
29.76
30.496009070294786
20.304013605442176
24.192018140589568
24.4
22.848004535147393
30.336009070294786
31.24800453514739
31.08800453514739
31.056009070294785
16.096009070294784
21.648004535147393
30.144013605442176
22.544013605442178
32.096009070294784
33.58401360544217
29.55201814058957
29.488004535147393
29.696009070294785
34.04800453514739
30.192018140589568
30.544013605442178
31.39201814058957
32.144013605442176
32.38401360544218
29.856009070294785
30.848004535147393
34.4
31.76
31.744013605442177
32.96
30.656009070294786
31.24800453514739
29.6
30.75201814058957
30.784013605442176
31.95201814058957
31.44
34.19201814058957
31.18401360544218
30.656009070294786
17.28
14.848004535147393
20.99201814058957
14.56
17.39201814058957
27.39201814058957
19.456009070294783
14.704013605442176
19.15201814058957
25.36
22.88
24.99201814058957
38.656009070294786
27.984013605442176
28.048004535147392
18.192018140589568
24.384013605442178
28.544013605442178
20.288004535147394
19.68
20.352018140589568
23.88800453514739
20.0
22.288004535147394
16.096009070294784
20.784013605442176
15.68
21.79201814058957
17.95201814058957
17.84
26.288004535147394
20.99201814058957
20.48
18.8
13.488004535147393
14.544013605442176
20.944013605442176
21.504013605442175
16.352018140589568
26.75201814058957
26.944013605442176
14.784013605442176
16.59201814058957
21.2
19.15201814058957
15.552018140589569
16.75201814058957
10.56
15.296009070294785
17.488004535147393
17.36
18.096009070294784
14.656009070294784
12.848004535147393
28.496009070294786
18.75201814058957
31.24800453514739
33.26401360544218
31.15201814058957
19.79201814058957
25.584013605442177
17.056009070294785
15.696009070294785
13.744013605442177
20.096009070294784
17.856009070294785
19.15201814058957
22.688004535147392
14.48
7.552018140589569
19.39201814058957
15.488004535147393
22.288004535147394
19.648004535147393
18.688004535147392
18.99201814058957
21.696009070294785
14.992018140589568
11.984013605442177
29.18401360544218
12.992018140589568
20.144013605442176
16.864013605442178
15.6
11.68
16.384013605442178
17.39201814058957
35.58401360544217
31.88800453514739
31.24800453514739
33.29600907029479
22.99201814058957
16.75201814058957
20.448004535147394
15.95201814058957
40.784013605442176
32.89600907029479
33.44
30.784013605442176
36.544013605442174
30.59201814058957
30.192018140589568
14.4
12.784013605442176
15.456009070294785
14.944013605442176
19.55201814058957
11.95201814058957
10.56
17.18401360544218
19.24800453514739
41.79201814058957
28.99201814058957
30.848004535147393
30.784013605442176
30.288004535147394
31.08800453514739
32.4
23.15201814058957
32.99201814058957
30.384013605442178
34.784013605442176
27.296009070294783
31.984013605442176
25.584013605442177
30.048004535147392
28.064013605442177
30.0
29.68
18.704013605442178
22.99201814058957
35.71201814058957
40.84800453514739
11.152018140589568
15.248004535147393
21.76
17.08800453514739
11.36
13.552018140589569
17.648004535147393
10.384013605442178
11.392018140589569
14.19201814058957
30.256009070294784
29.648004535147393
30.192018140589568
30.56
30.16
30.59201814058957
30.08
34.99201814058957
29.79201814058957
30.352018140589568
30.64
19.2
24.4
24.448004535147394
28.448004535147394
10.19201814058957
16.288004535147394
21.744013605442177
29.664013605442175
31.34401360544218
30.656009070294786
30.192018140589568
15.088004535147393
16.656009070294786
13.44
14.75201814058957
22.896009070294784
27.24800453514739
34.096009070294784
20.048004535147392
30.256009070294784
30.96
31.104013605442177
30.224013605442178
31.95201814058957
29.88800453514739
31.664013605442175
30.96
29.488004535147393
29.904013605442177
30.56
36.19201814058957
30.288004535147394
30.448004535147394
21.76
17.52
15.296009070294785
30.99201814058957
21.296009070294783
26.496009070294786
30.64
15.648004535147392
18.288004535147394
14.704013605442176
13.36
35.84
35.79201814058957
32.49600907029478
37.79201814058957
37.85600907029478
34.24
35.29600907029479
32.04800453514739
32.35201814058957
31.696009070294785
40.49600907029478
31.15201814058957
31.904013605442177
30.352018140589568
30.656009070294786
38.0
31.08800453514739
18.528004535147392
25.6
30.56
31.84
33.29600907029479
27.15201814058957
24.59201814058957
38.49600907029478
31.296009070294783
33.15201814058957
40.04800453514739
34.49600907029478
32.99201814058957
31.08800453514739
29.456009070294783
30.064013605442177
49.98401360544218
32.35201814058957
31.488004535147393
21.504013605442175
29.2
24.784013605442176
26.99201814058957
36.19201814058957
24.496009070294786
22.99201814058957
24.448004535147394
11.95201814058957
22.896009070294784
46.25600907029479
35.29600907029479
33.95201814058957
23.648004535147393
21.95201814058957
20.99201814058957
21.04
31.648004535147393
31.696009070294785
31.2
30.096009070294784
31.08800453514739
30.144013605442176
24.59201814058957
16.384013605442178
20.75201814058957
28.784013605442176
15.888004535147392
31.76
14.048004535147392
26.384013605442178
29.39201814058957
30.544013605442178
33.29600907029479
30.8
32.89600907029479
33.15201814058957
24.656009070294786
30.496009070294786
30.848004535147393
30.192018140589568
29.696009070294785
30.384013605442178
30.448004535147394
24.048004535147392
24.656009070294786
30.48
34.16
31.18401360544218
30.56
31.488004535147393
30.24
30.75201814058957
29.744013605442177
30.656009070294786
25.68
26.16
28.448004535147394
27.79201814058957
31.24800453514739
34.56
31.34401360544218
27.18401360544218
30.384013605442178
28.688004535147392
29.79201814058957
29.584013605442177
30.784013605442176
29.44
29.79201814058957
28.4
37.84
25.2
28.352018140589568
25.456009070294783
28.192018140589568
25.744013605442177
27.39201814058957
28.896009070294784
29.456009070294783
29.55201814058957
26.192018140589568
26.784013605442176
24.384013605442178
28.4
27.456009070294783
26.59201814058957
23.744013605442177
28.75201814058957
27.18401360544218
11.856009070294785
25.71201814058957
25.88800453514739
28.256009070294784
30.8
27.55201814058957
31.88800453514739
23.79201814058957
32.08
15.84
22.96
19.88800453514739
19.744013605442177
30.59201814058957
30.96
30.288004535147394
29.696009070294785
31.744013605442177
31.79201814058957
34.75201814058957
31.056009070294785
24.688004535147392
26.384013605442178
28.288004535147394
31.15201814058957
34.38401360544218
29.648004535147393
29.056009070294785
26.448004535147394
27.648004535147393
29.36
28.0
26.048004535147392
26.192018140589568
31.08800453514739
32.4
32.144013605442176
28.304013605442176
28.192018140589568
25.504013605442175
28.56
22.192018140589568
19.76
13.248004535147393
16.08
33.696009070294785
27.904013605442177
29.648004535147393
29.15201814058957
28.99201814058957
30.0
32.84800453514739
38.784013605442176
28.848004535147393
27.696009070294785
25.296009070294783
27.056009070294785
29.55201814058957
28.288004535147394
31.34401360544218
30.688004535147392
27.88800453514739
28.256009070294784
25.39201814058957
26.08
28.256009070294784
29.296009070294783
28.688004535147392
28.096009070294784
29.2
19.95201814058957
29.24800453514739
31.456009070294783
30.784013605442176
30.8
30.784013605442176
30.448004535147394
27.88800453514739
27.6
30.4
27.95201814058957
31.056009070294785
30.4
29.696009070294785
29.34401360544218
31.6
30.784013605442176
31.264013605442177
30.704013605442178
31.88800453514739
30.848004535147393
29.44
33.55201814058957
30.256009070294784
29.488004535147393
19.04
32.25600907029479
22.59201814058957
28.192018140589568
29.264013605442177
28.352018140589568
28.8
30.048004535147392
32.99201814058957
28.56
27.95201814058957
28.99201814058957
27.95201814058957
28.4
29.18401360544218
28.688004535147392
29.6
29.696009070294785
29.08800453514739
28.688004535147392
31.39201814058957
30.496009070294786
31.488004535147393
31.39201814058957
29.744013605442177
31.79201814058957
37.64800453514739
29.24800453514739
28.0
28.288004535147394
34.35201814058957
34.08
28.048004535147392
27.36
28.944013605442176
20.75201814058957
27.744013605442177
29.79201814058957
28.976009070294786
29.79201814058957
20.896009070294784
24.384013605442178
26.656009070294786
30.384013605442178
19.76
20.096009070294784
28.144013605442176
29.744013605442177
28.8
28.464013605442176
16.99201814058957
20.896009070294784
22.352018140589568
19.79201814058957
27.68
24.59201814058957
30.192018140589568
23.584013605442177
31.88800453514739
33.6
36.70401360544218
39.08800453514739
32.99201814058957
32.19201814058957
29.296009070294783
27.68
28.8
30.352018140589568
30.896009070294784
30.24
30.75201814058957
29.79201814058957
32.784013605442176
30.75201814058957
29.79201814058957
30.75201814058957
30.096009070294784
36.99201814058957
29.904013605442177
26.848004535147393
27.55201814058957
35.84
38.51201814058957
28.144013605442176
33.26401360544218
27.856009070294785
31.296009070294783
20.208004535147392
27.984013605442176
61.84
8.848004535147393
27.6
29.504013605442175
27.08800453514739
31.584013605442177
25.08800453514739
36.99201814058957
34.04800453514739
30.75201814058957
44.25600907029479
32.096009070294784
29.664013605442175
28.75201814058957
30.352018140589568
30.496009070294786
27.44
25.79201814058957
31.95201814058957
32.89600907029479
31.856009070294785
30.56
28.944013605442176
28.59201814058957
29.15201814058957
25.39201814058957
19.2
25.984013605442176
29.79201814058957
28.688004535147392
26.256009070294784
31.76
33.39201814058957
36.144013605442176
30.656009070294786
30.0
30.864013605442178
29.984013605442176
33.504013605442175
30.88
31.24800453514739
7.2
40.8
22.656009070294786
11.76
21.55201814058957
42.72
21.55201814058957
20.896009070294784
30.99201814058957
16.896009070294784
37.248004535147395
12.368004535147392
20.544013605442178
19.39201814058957
22.784013605442176
20.48
29.648004535147393
29.488004535147393
29.984013605442176
30.0
36.592018140589566
29.08800453514739
33.15201814058957
26.496009070294786
31.6
30.544013605442178
16.896009070294784
27.79201814058957
31.28
28.75201814058957
33.64800453514739
30.64
27.76
28.75201814058957
28.48
29.95201814058957
27.296009070294783
28.24
30.192018140589568
28.496009070294786
29.2
29.24800453514739
30.288004535147394
31.34401360544218
19.744013605442177
28.064013605442177
31.88800453514739
30.75201814058957
5.68
26.496009070294786
30.688004535147392
31.24800453514739
31.79201814058957
22.96
24.048004535147392
16.688004535147392
16.848004535147393
35.08800453514739
30.496009070294786
16.096009070294784
29.95201814058957
35.15201814058957
34.288004535147394
35.48800453514739
32.04800453514739
34.99201814058957
24.448004535147394
24.784013605442176
30.848004535147393
32.84800453514739
31.296009070294783
28.16
38.30401360544218
23.648004535147393
14.43201814058957
22.688004535147392
34.38401360544218
29.55201814058957
29.28
29.36
31.296009070294783
38.68800453514739
23.856009070294785
19.584013605442177
19.808004535147393
22.99201814058957
29.39201814058957
40.38401360544218
27.696009070294785
29.55201814058957
31.44
30.4
30.88
30.656009070294786
23.08800453514739
29.55201814058957
29.55201814058957
30.688004535147392
30.192018140589568
29.76
29.696009070294785
29.68
34.68800453514739
27.08800453514739
29.488004535147393
28.848004535147393
29.95201814058957
28.784013605442176
29.88800453514739
30.544013605442178
17.456009070294783
21.04
19.08800453514739
20.64
28.352018140589568
28.59201814058957
34.96
27.856009070294785
29.08800453514739
29.24800453514739
29.79201814058957
28.75201814058957
30.544013605442178
11.792018140589569
19.104013605442177
32.0
29.15201814058957
33.64800453514739
31.88800453514739
29.696009070294785
31.34401360544218
29.39201814058957
29.79201814058957
36.592018140589566
32.288004535147394
27.15201814058957
33.55201814058957
31.296009070294783
19.696009070294785
15.504013605442177
18.56
30.448004535147394
27.056009070294785
29.488004535147393
28.99201814058957
19.95201814058957
22.688004535147392
30.784013605442176
26.544013605442178
31.24800453514739
29.79201814058957
33.08800453514739
30.59201814058957
29.056009070294785
27.456009070294783
28.256009070294784
30.352018140589568
28.864013605442178
27.76
31.55201814058957
31.39201814058957
33.55201814058957
29.55201814058957
30.288004535147394
28.88
29.296009070294783
28.784013605442176
28.496009070294786
28.464013605442176
34.08
19.536009070294785
18.688004535147392
15.888004535147392
25.08800453514739
18.336009070294786
32.592018140589566
30.288004535147394
29.24800453514739
28.464013605442176
29.39201814058957
29.28
34.144013605442176
31.264013605442177
30.99201814058957
30.59201814058957
30.59201814058957
30.384013605442178
28.896009070294784
18.448004535147394
20.0
19.6
9.184013605442177
16.192018140589568
28.99201814058957
28.048004535147392
29.296009070294783
29.15201814058957
29.39201814058957
29.44
28.48
29.296009070294783
29.34401360544218
29.696009070294785
29.488004535147393
30.896009070294784
29.76
30.848004535147393
28.944013605442176
29.584013605442177
29.04
29.984013605442176
27.984013605442176
31.488004535147393
25.24800453514739
29.488004535147393
28.75201814058957
27.056009070294785
28.99201814058957
30.56
32.19201814058957
28.848004535147393
28.59201814058957
29.904013605442177
30.256009070294784
29.24800453514739
30.096009070294784
29.88800453514739
30.384013605442178
28.96
27.34401360544218
29.15201814058957
28.0
28.384013605442178
29.18401360544218
28.352018140589568
28.88
29.2
21.72800453514739
22.8
20.496009070294786
22.048004535147392
27.504013605442175
32.288004535147394
28.8
26.75201814058957
25.696009070294785
32.89600907029479
25.008004535147393
27.95201814058957
37.26401360544218
32.592018140589566
31.68
30.56
28.192018140589568
29.744013605442177
29.104013605442177
28.848004535147393
29.08800453514739
31.15201814058957
29.456009070294783
30.848004535147393
26.944013605442176
28.496009070294786
30.56
28.464013605442176
30.288004535147394
28.896009070294784
41.36
11.504013605442177
30.8
18.656009070294786
19.2
19.504013605442175
20.48
28.352018140589568
29.744013605442177
25.68
30.16
26.784013605442176
29.984013605442176
28.192018140589568
27.44
29.79201814058957
17.79201814058957
27.904013605442177
20.0
29.79201814058957
38.38401360544218
31.36
39.39201814058957
29.15201814058957
29.36
28.96
36.4
26.352018140589568
26.544013605442178
26.99201814058957
25.696009070294785
34.84800453514739
30.288004535147394
28.59201814058957
31.18401360544218
29.79201814058957
31.488004535147393
30.59201814058957
28.88
27.984013605442176
24.192018140589568
27.04
25.856009070294785
26.896009070294784
31.296009070294783
35.504013605442175
24.59201814058957
23.79201814058957
12.288004535147392
18.688004535147392
24.704013605442178
29.18401360544218
29.056009070294785
26.096009070294784
28.192018140589568
28.688004535147392
28.99201814058957
29.24800453514739
28.496009070294786
28.256009070294784
30.288004535147394
28.75201814058957
28.944013605442176
27.984013605442176
28.99201814058957
26.192018140589568
27.296009070294783
21.88800453514739
27.984013605442176
32.04800453514739
30.448004535147394
30.704013605442178
29.95201814058957
30.64
19.104013605442177
31.056009070294785
32.89600907029479
15.984013605442177
17.296009070294783
18.048004535147392
21.2
30.656009070294786
31.24800453514739
28.096009070294784
30.59201814058957
24.496009070294786
23.88800453514739
20.704013605442178
25.696009070294785
32.75201814058957
30.288004535147394
31.648004535147393
28.99201814058957
25.968004535147394
28.88
28.048004535147392
26.59201814058957
29.488004535147393
16.496009070294786
30.88
24.0
40.64
44.38401360544218
52.68800453514739
30.848004535147393
5.248004535147392
35.55201814058957
30.75201814058957
29.2
29.488004535147393
29.44
30.99201814058957
40.70401360544218
37.36
30.48
29.488004535147393
30.688004535147392
30.0
37.056009070294785
21.456009070294783
19.34401360544218
23.2
20.064013605442177
27.696009070294785
28.704013605442178
27.88800453514739
27.744013605442177
29.744013605442177
33.36
17.34401360544218
27.504013605442175
22.688004535147392
30.096009070294784
19.984013605442176
21.904013605442177
29.6
30.96
29.488004535147393
29.24800453514739
30.88
29.856009070294785
17.104013605442177
23.664013605442175
25.6
24.384013605442178
32.99201814058957
55.85600907029478
28.59201814058957
29.95201814058957
30.848004535147393
36.08
31.39201814058957
32.89600907029479
29.456009070294783
30.96
29.04
27.24800453514739
29.696009070294785
29.056009070294785
28.192018140589568
28.08
29.744013605442177
30.096009070294784
29.744013605442177
28.8
29.648004535147393
29.296009070294783
28.99201814058957
29.056009070294785
30.59201814058957
31.08800453514739
29.648004535147393
28.56
22.448004535147394
33.79201814058957
20.192018140589568
19.744013605442177
29.39201814058957
29.24800453514739
30.0
35.08800453514739
33.056009070294785
29.34401360544218
30.8
28.656009070294786
29.39201814058957
5.152018140589569
28.496009070294786
28.24
27.056009070294785
28.59201814058957
31.79201814058957
30.896009070294784
34.656009070294786
30.16
38.096009070294784
30.192018140589568
31.488004535147393
29.88800453514739
30.944013605442176
30.496009070294786
30.99201814058957
29.664013605442175
29.24800453514739
30.496009070294786
31.76
30.944013605442176
31.2
30.75201814058957
25.79201814058957
29.39201814058957
30.496009070294786
30.704013605442178
30.8
32.44800453514739
32.88
30.896009070294784
34.096009070294784
34.592018140589566
31.34401360544218
30.496009070294786
31.456009070294783
27.88800453514739
28.896009070294784
27.79201814058957
28.192018140589568
28.96
39.888004535147395
29.55201814058957
34.35201814058957
31.104013605442177
29.88800453514739
31.04
33.15201814058957
30.16
31.24800453514739
29.88800453514739
31.08800453514739
30.096009070294784
29.34401360544218
28.99201814058957
30.496009070294786
29.296009070294783
30.288004535147394
28.256009070294784
28.688004535147392
32.4
29.18401360544218
31.79201814058957
28.688004535147392
33.2
32.89600907029479
31.856009070294785
33.39201814058957
36.96
30.59201814058957
30.784013605442176
30.64
27.584013605442177
30.144013605442176
27.968004535147394
28.288004535147394
14.704013605442176
20.096009070294784
17.264013605442177
20.59201814058957
27.6
27.08800453514739
28.048004535147392
29.296009070294783
30.24
30.99201814058957
30.75201814058957
31.6
31.104013605442177
27.07201814058957
22.048004535147392
16.96
21.984013605442176
27.79201814058957
30.16
29.664013605442175
30.08
30.352018140589568
29.696009070294785
30.688004535147392
30.352018140589568
44.75201814058957
31.648004535147393
29.456009070294783
30.56
28.192018140589568
30.848004535147393
31.88800453514739
30.784013605442176
30.384013605442178
31.664013605442175
29.504013605442175
29.456009070294783
43.79201814058957
30.56
30.56
30.688004535147392
31.24800453514739
30.704013605442178
30.288004535147394
30.8
30.384013605442178
30.59201814058957
29.08800453514739
30.688004535147392
29.584013605442177
30.688004535147392
30.384013605442178
30.784013605442176
34.64
31.584013605442177
36.99201814058957
31.08800453514739
43.15201814058957
18.944013605442176
18.192018140589568
31.18401360544218
30.99201814058957
33.76
30.75201814058957
58.75201814058957
31.2
35.15201814058957
31.456009070294783
41.184013605442175
30.944013605442176
32.19201814058957
39.26401360544218
31.34401360544218
35.85600907029478
80.36800453514739
30.512018140589568
29.296009070294783
59.29600907029479
59.39201814058957
60.75201814058957
28.0
44.75201814058957
24.656009070294786
63.98401360544218
28.688004535147392
23.488004535147393
32.288004535147394
29.6
28.848004535147393
37.45600907029478
32.89600907029479
31.696009070294785
29.39201814058957
36.89600907029479
30.848004535147393
30.096009070294784
29.95201814058957
30.4
29.95201814058957
31.08800453514739
30.448004535147394
30.192018140589568
31.488004535147393
33.696009070294785
29.84
33.36
29.84
30.144013605442176
29.88800453514739
30.96
30.256009070294784
29.44
29.856009070294785
30.848004535147393
30.24
30.16
29.856009070294785
30.048004535147392
30.096009070294784
29.88800453514739
30.096009070294784
28.99201814058957
29.79201814058957
29.488004535147393
29.6
30.59201814058957
30.096009070294784
34.288004535147394
30.192018140589568
31.744013605442177
27.84
26.784013605442176
29.744013605442177
29.696009070294785
34.8
30.59201814058957
30.99201814058957
29.18401360544218
30.208004535147392
35.08800453514739
30.448004535147394
33.26401360544218
32.25600907029479
31.2
29.056009070294785
30.288004535147394
32.35201814058957
28.688004535147392
33.15201814058957
30.88
32.04800453514739
30.464013605442176
29.88800453514739
31.79201814058957
31.056009070294785
30.59201814058957
30.048004535147392
34.224013605442174
26.688004535147392
21.79201814058957
28.64
28.496009070294786
37.696009070294785
31.856009070294785
32.56
29.18401360544218
29.88800453514739
29.584013605442177
33.29600907029479
30.848004535147393
30.864013605442178
30.688004535147392
30.496009070294786
29.84
33.28
30.0
30.256009070294784
27.24800453514739
31.08800453514739
29.24800453514739
29.15201814058957
31.56800453514739
50.288004535147394
29.55201814058957
33.64800453514739
22.96
23.456009070294783
27.296009070294783
26.08
35.696009070294785
39.2
27.88800453514739
30.656009070294786
29.056009070294785
30.352018140589568
29.79201814058957
29.18401360544218
29.55201814058957
30.8
30.096009070294784
21.18401360544218
24.352018140589568
30.288004535147394
27.24800453514739
30.896009070294784
29.68
30.944013605442176
29.36
30.048004535147392
29.88800453514739
31.88800453514739
31.488004535147393
29.488004535147393
31.39201814058957
30.096009070294784
30.288004535147394
30.75201814058957
30.08
30.288004535147394
29.296009070294783
30.048004535147392
31.056009070294785
29.648004535147393
30.448004535147394
33.64800453514739
30.352018140589568
30.656009070294786
29.24800453514739
29.39201814058957
36.49600907029478
30.656009070294786
31.55201814058957
29.584013605442177
30.56
29.296009070294783
30.496009070294786
29.456009070294783
28.896009070294784
31.04
30.944013605442176
30.59201814058957
28.96
30.256009070294784
8.896009070294784
30.352018140589568
31.2
30.8
29.08800453514739
32.68800453514739
32.75201814058957
29.88800453514739
30.4
30.16
30.64
30.99201814058957
28.896009070294784
29.296009070294783
30.144013605442176
28.656009070294786
29.15201814058957
30.0
30.88
30.59201814058957
32.35201814058957
33.2
32.19201814058957
31.39201814058957
32.096009070294784
29.744013605442177
30.288004535147394
29.296009070294783
29.056009070294785
29.488004535147393
29.95201814058957
28.688004535147392
30.544013605442178
30.4
31.744013605442177
30.944013605442176
30.784013605442176
30.192018140589568
30.192018140589568
30.99201814058957
31.04
30.496009070294786
29.296009070294783
30.75201814058957
29.584013605442177
30.352018140589568
31.24800453514739
31.056009070294785
34.64
29.6
29.76
29.95201814058957
30.99201814058957
29.88800453514739
30.75201814058957
30.048004535147392
29.68
30.496009070294786
31.44
31.488004535147393
30.496009070294786
30.99201814058957
30.8
30.99201814058957
32.75201814058957
29.88800453514739
30.496009070294786
29.744013605442177
31.6
29.39201814058957
28.896009070294784
30.192018140589568
31.648004535147393
29.95201814058957
30.99201814058957
30.944013605442176
31.456009070294783
30.256009070294784
30.0
30.048004535147392
29.68
29.504013605442175
30.688004535147392
30.688004535147392
32.04800453514739
30.064013605442177
29.15201814058957
30.096009070294784
29.648004535147393
29.39201814058957
29.47201814058957
28.99201814058957
32.68800453514739
22.99201814058957
32.592018140589566
31.504013605442175
30.864013605442178
30.48
21.63201814058957
25.08800453514739
28.0
24.96
19.584013605442177
26.896009070294784
27.584013605442177
37.39201814058957
32.19201814058957
35.888004535147395
31.6
34.49600907029478
29.24800453514739
30.896009070294784
30.48
31.856009070294785
30.384013605442178
31.15201814058957
30.48
30.688004535147392
29.296009070294783
30.496009070294786
28.784013605442176
30.048004535147392
29.6
39.44
32.592018140589566
37.74401360544218
31.648004535147393
29.104013605442177
28.464013605442176
29.6
29.6
31.456009070294783
32.19201814058957
29.488004535147393
29.34401360544218
30.8
30.288004535147394
31.36
25.856009070294785
39.79201814058957
28.656009070294786
35.056009070294785
24.096009070294784
21.648004535147393
23.36
21.04
64.51201814058957
58.68800453514739
30.352018140589568
62.24
58.89600907029479
23.15201814058957
29.15201814058957
22.48
24.352018140589568
28.76800453514739
23.88800453514739
23.68
50.99201814058957
22.288004535147394
30.304013605442176
30.096009070294784
30.384013605442178
29.488004535147393
30.288004535147394
30.256009070294784
31.08800453514739
30.92800453514739
30.896009070294784
29.76
30.048004535147392
29.79201814058957
29.584013605442177
29.88800453514739
27.79201814058957
22.4
20.128004535147394
26.736009070294784
6.7680045351473925
29.296009070294783
31.08800453514739
21.744013605442177
22.784013605442176
20.192018140589568
17.696009070294785
23.984013605442176
19.168004535147393
24.59201814058957
29.08800453514739
28.896009070294784
31.39201814058957
29.648004535147393
29.488004535147393
29.856009070294785
30.352018140589568
30.048004535147392
29.744013605442177
33.904013605442174
31.28
26.848004535147393
25.79201814058957
26.56
31.584013605442177
33.55201814058957
29.984013605442176
30.59201814058957
28.64
29.856009070294785
28.496009070294786
28.448004535147394
27.34401360544218
25.34401360544218
33.888004535147395
30.496009070294786
29.584013605442177
29.24800453514739
28.56
30.59201814058957
27.856009070294785
29.904013605442177
30.59201814058957
31.39201814058957
29.6
31.984013605442176
34.44800453514739
28.096009070294784
26.8
27.08800453514739
25.584013605442177
28.0
25.904013605442177
27.6
29.664013605442175
30.096009070294784
29.24800453514739
29.6
37.48800453514739
32.25600907029479
31.15201814058957
28.75201814058957
31.104013605442177
30.8
25.456009070294783
28.0
28.4
28.544013605442178
29.24800453514739
29.456009070294783
28.704013605442178
28.8
25.39201814058957
26.96
24.56
26.448004535147394
30.192018140589568
29.79201814058957
29.056009070294785
28.384013605442178
29.584013605442177
28.4
29.44
30.192018140589568
32.0
30.544013605442178
31.15201814058957
30.75201814058957
25.6
29.76
28.784013605442176
28.192018140589568
29.056009070294785
33.45600907029478
29.15201814058957
29.39201814058957
29.696009070294785
29.664013605442175
26.4
27.856009070294785
26.59201814058957
29.15201814058957
29.88800453514739
30.352018140589568
13.28
31.056009070294785
29.488004535147393
30.704013605442178
30.496009070294786
30.256009070294784
30.704013605442178
29.36
28.448004535147394
28.944013605442176
28.864013605442178
29.95201814058957
29.95201814058957
28.256009070294784
31.24800453514739
29.104013605442177
29.856009070294785
30.496009070294786
30.59201814058957
29.55201814058957
28.16
29.984013605442176
29.04
29.39201814058957
32.864013605442175
29.056009070294785
29.904013605442177
29.39201814058957
29.648004535147393
30.4
19.24800453514739
28.496009070294786
6.186757369614512
31.296009070294783
28.4
27.79201814058957
30.8
29.68
28.75201814058957
29.6
29.584013605442177
29.696009070294785
29.79201814058957
28.784013605442176
29.24800453514739
30.288004535147394
30.8
29.76
30.288004535147394
30.288004535147394
29.79201814058957
28.848004535147393
28.096009070294784
29.104013605442177
26.464013605442176
30.864013605442178
26.48
27.55201814058957
30.4
28.896009070294784
32.49600907029478
26.59201814058957
30.464013605442176
28.944013605442176
30.384013605442178
31.696009070294785
30.256009070294784
29.584013605442177
29.55201814058957
32.8
26.0
29.39201814058957
29.296009070294783
29.39201814058957
29.39201814058957
28.784013605442176
30.99201814058957
32.4
30.192018140589568
28.59201814058957
30.256009070294784
29.904013605442177
31.08800453514739
28.96
29.856009070294785
37.47201814058957
29.856009070294785
29.79201814058957
29.88800453514739
29.2
9.408004535147393
29.04
32.544013605442174
29.904013605442177
28.896009070294784
29.95201814058957
30.192018140589568
31.76
30.192018140589568
30.192018140589568
30.496009070294786
29.34401360544218
30.59201814058957
29.24800453514739
29.488004535147393
29.79201814058957
29.39201814058957
29.79201814058957
31.488004535147393
31.08800453514739
29.456009070294783
29.55201814058957
29.79201814058957
28.99201814058957
29.08800453514739
30.27201814058957
30.784013605442176
28.688004535147392
30.0
28.784013605442176
28.048004535147392
29.648004535147393
29.95201814058957
31.456009070294783
30.8
29.696009070294785
31.15201814058957
31.6
29.79201814058957
29.296009070294783
30.048004535147392
30.656009070294786
31.24800453514739
29.24800453514739
29.24800453514739
29.36
29.488004535147393
28.016009070294785
30.096009070294784
29.648004535147393
28.864013605442178
30.288004535147394
29.456009070294783
29.34401360544218
30.544013605442178
31.39201814058957
30.24
28.8
29.856009070294785
29.39201814058957
29.15201814058957
30.464013605442176
29.984013605442176
29.296009070294783
46.99201814058957
29.39201814058957
29.456009070294783
29.39201814058957
29.456009070294783
29.28
29.39201814058957
31.76
29.95201814058957
28.688004535147392
29.488004535147393
29.504013605442175
29.664013605442175
29.648004535147393
20.656009070294786
29.39201814058957
28.352018140589568
28.75201814058957
28.544013605442178
29.2
30.192018140589568
29.488004535147393
30.256009070294784
32.84800453514739
29.584013605442177
30.0
29.34401360544218
33.45600907029478
34.19201814058957
39.056009070294785
32.8
30.496009070294786
29.55201814058957
31.15201814058957
18.688004535147392
28.848004535147393


==> Signal_Length_Distribution_Raw_Folder_CC3.txt <==
21.88800453514739
21.488004535147393
23.18401360544218
30.688004535147392
10.288004535147392
28.784013605442176
9.392018140589569
6.592018140589569
20.48
20.048004535147392
21.296009070294783
32.84800453514739
22.048004535147392
22.784013605442176
20.59201814058957
27.18401360544218
17.15201814058957
16.144013605442176
17.15201814058957
28.384013605442178
17.08800453514739
19.488004535147393
10.688004535147392
23.39201814058957
11.552018140589569
19.76
20.464013605442176
21.28
30.64
20.496009070294786
12.896009070294784
22.59201814058957
11.68
14.096009070294784
23.6
26.688004535147392
13.056009070294785
14.992018140589568
22.896009070294784
20.496009070294786
21.296009070294783
22.75201814058957
11.088004535147393
17.488004535147393
16.048004535147392
19.79201814058957
11.68
14.288004535147392
8.896009070294784
14.8
14.944013605442176
13.392018140589569
16.288004535147394
30.288004535147394
18.352018140589568
14.19201814058957
11.744013605442177
15.28
19.79201814058957
18.16
14.256009070294784
16.48
13.04
15.088004535147393
19.88800453514739
19.88800453514739
20.448004535147394
20.8
19.88800453514739
21.104013605442177
19.904013605442177
20.99201814058957
20.256009070294784
19.696009070294785
19.39201814058957
17.36
17.95201814058957
16.496009070294786
21.18401360544218
26.99201814058957
21.52
9.6
21.296009070294783
13.648004535147392
18.4
16.56
16.59201814058957
15.088004535147393
16.064013605442177
14.496009070294784
18.688004535147392
15.088004535147393
22.192018140589568
20.59201814058957
20.96
22.848004535147393
20.144013605442176
12.19201814058957
23.68
12.896009070294784
11.296009070294785
11.296009070294785
19.08800453514739
18.192018140589568
10.992018140589568
19.744013605442177
21.488004535147393
29.95201814058957
11.888004535147392
32.19201814058957
13.392018140589569
19.15201814058957
21.95201814058957
21.55201814058957
20.656009070294786
30.688004535147392
13.184013605442177
20.048004535147392
17.44
21.39201814058957
21.18401360544218
20.48
21.744013605442177
29.55201814058957
20.352018140589568
20.75201814058957
21.79201814058957
20.08
23.08800453514739
27.2
22.096009070294784
18.16
16.688004535147392
13.584013605442177
12.896009070294784
13.248004535147393
12.19201814058957
5.36
20.75201814058957
20.512018140589568
18.784013605442176
21.88800453514739
21.08800453514739
21.488004535147393
20.99201814058957
21.696009070294785
19.95201814058957
15.68
5.488004535147392
21.88800453514739
20.304013605442176
20.59201814058957
20.352018140589568
20.048004535147392
23.664013605442175
21.08800453514739
32.96
15.744013605442177
19.296009070294783
14.688004535147392
12.75201814058957
20.496009070294786
19.55201814058957
21.39201814058957
21.39201814058957
15.744013605442177
9.088004535147393
20.8
29.39201814058957
21.08800453514739
20.59201814058957
23.68
32.49600907029478
17.28
14.75201814058957
10.288004535147392
14.896009070294784
21.456009070294783
9.552018140589569
14.864013605442176
12.688004535147392
12.992018140589568
21.984013605442176
17.04
22.144013605442176
20.256009070294784
11.488004535147393
21.696009070294785
20.944013605442176
9.888004535147392
16.336009070294786
38.94401360544218
19.648004535147393
14.384013605442178
10.75201814058957
16.848004535147393
21.79201814058957
17.76
12.448004535147392
23.18401360544218
28.944013605442176
25.584013605442177
20.75201814058957
20.99201814058957
24.688004535147392
25.6
27.34401360544218
22.59201814058957
18.16
20.59201814058957
22.048004535147392
19.6
19.24800453514739
19.68
20.304013605442176
26.464013605442176
19.68
10.59201814058957
14.19201814058957
23.296009070294783
31.648004535147393
7.744013605442177
6.0640136054421765
11.792018140589569
10.96
8.496009070294784
9.104013605442177
17.6
20.144013605442176
27.79201814058957
21.488004535147393
19.696009070294785
21.504013605442175
17.88800453514739
15.104013605442177
19.056009070294785
19.24800453514739
23.6
19.744013605442177
25.584013605442177
27.056009070294785
26.864013605442178
22.288004535147394
13.152018140589568
23.2
20.896009070294784
16.192018140589568
10.656009070294784
9.95201814058957
21.696009070294785
34.70401360544218
17.08800453514739
8.4
9.344013605442177
22.448004535147394
21.08800453514739
19.79201814058957
15.456009070294785
11.584013605442177
19.79201814058957
20.288004535147394
25.24800453514739
21.696009070294785
11.248004535147393
23.15201814058957
7.552018140589569
9.888004535147392
18.304013605442176
20.4
19.2
20.59201814058957
20.064013605442177
20.64
20.848004535147393
20.496009070294786
21.55201814058957
20.192018140589568
21.15201814058957
30.784013605442176
14.59201814058957
29.88800453514739
22.48
22.16
9.248004535147393
11.664013605442177
12.288004535147392
8.0
18.24
15.392018140589569
11.184013605442177
12.448004535147392
20.0
19.488004535147393
24.4
20.096009070294784
20.048004535147392
22.048004535147392
21.664013605442175
19.984013605442176
10.848004535147393
17.55201814058957
12.896009070294784
11.296009070294785
23.15201814058957
20.064013605442177
20.544013605442178
19.88800453514739
29.36
20.096009070294784
20.75201814058957
20.192018140589568
11.792018140589569
15.856009070294785
12.096009070294784
9.392018140589569
27.104013605442177
20.096009070294784
23.696009070294785
19.296009070294783
5.952018140589569
6.592018140589569
22.0
18.496009070294786
13.648004535147392
13.392018140589569
15.696009070294785
15.792018140589569
12.048004535147392
22.304013605442176
23.2
12.688004535147392
11.296009070294785
13.84
8.75201814058957
21.24800453514739
21.648004535147393
23.18401360544218
31.39201814058957
28.0
15.584013605442177
20.59201814058957
14.784013605442176
8.19201814058957
15.152018140589568
9.792018140589569
8.59201814058957
11.28
16.16
16.064013605442177
11.84
16.688004535147392
17.08800453514739
15.664013605442177
20.256009070294784
23.68
20.096009070294784
20.384013605442178
22.192018140589568
19.08800453514739
21.856009070294785
31.88800453514739
24.4
22.64
14.784013605442176
11.488004535147393
8.992018140589568
10.35201814058957
9.152018140589568
11.95201814058957
16.688004535147392
10.496009070294784
17.84
19.648004535147393
17.55201814058957
13.888004535147392
16.32
16.816009070294786
16.256009070294784
17.28
16.896009070294784
16.4
22.0
20.75201814058957
10.59201814058957
16.192018140589568
14.59201814058957
13.088004535147393
18.59201814058957
18.784013605442176
20.544013605442178
17.264013605442177
10.59201814058957
14.992018140589568
13.2
11.056009070294785
14.992018140589568
20.784013605442176
19.88800453514739
21.34401360544218
10.448004535147392
10.048004535147392
20.24
21.2
20.464013605442176
28.048004535147392
17.95201814058957
20.08
18.24
18.848004535147393
14.19201814058957
16.784013605442176
11.744013605442177
17.04
19.296009070294783
18.784013605442176
18.096009070294784
14.544013605442176
15.184013605442177
16.192018140589568
15.184013605442177
10.384013605442178
16.096009070294784
11.264013605442177
12.35201814058957
20.288004535147394
20.192018140589568
20.192018140589568
20.8
23.664013605442175
24.896009070294784
20.144013605442176
20.256009070294784
7.952018140589569
24.192018140589568
10.464013605442178
10.88
12.48
16.0
12.464013605442178
10.448004535147392
17.296009070294783
17.648004535147393
20.75201814058957
17.55201814058957
16.096009070294784
20.048004535147392
18.848004535147393
15.152018140589568
19.79201814058957
23.79201814058957
20.096009070294784
20.096009070294784
20.656009070294786
22.75201814058957
20.448004535147394
29.856009070294785
15.648004535147392
14.496009070294784
9.056009070294785
11.552018140589569
21.696009070294785
21.79201814058957
20.352018140589568
19.744013605442177
20.192018140589568
20.384013605442178
21.6
25.39201814058957
15.296009070294785
17.984013605442176
20.352018140589568
20.16
21.55201814058957
19.79201814058957
10.448004535147392
18.048004535147392
11.504013605442177
14.944013605442176
21.24800453514739
20.896009070294784
19.856009070294785
8.64
16.288004535147394
11.28
11.95201814058957
20.192018140589568
19.95201814058957
19.648004535147393
29.79201814058957
21.68
25.68
17.296009070294783
21.18401360544218
13.76
35.39201814058957
18.496009070294786
27.056009070294785
12.35201814058957
15.296009070294785
6.592018140589569
6.3520181405895695
14.56
17.696009070294785
7.984013605442177
7.056009070294785
20.192018140589568
20.848004535147393
22.48
21.39201814058957
20.384013605442178
14.59201814058957
16.288004535147394
13.392018140589569
11.696009070294785
17.584013605442177
13.696009070294785
10.8
13.76
13.36
8.688004535147392
8.19201814058957
14.0
22.288004535147394
16.0
12.784013605442176
21.18401360544218
22.784013605442176
22.096009070294784
31.76
5.456009070294785
18.544013605442178
10.688004535147392
6.96
19.056009070294785
20.75201814058957
19.95201814058957
20.59201814058957
20.496009070294786
21.08800453514739
20.99201814058957
29.2
21.39201814058957
27.6
20.896009070294784
21.696009070294785
25.2
18.99201814058957
23.08800453514739
23.55201814058957
20.464013605442176
20.59201814058957
11.344013605442177
19.648004535147393
20.4
22.4
13.344013605442177
13.984013605442177
10.256009070294784
6.16
20.99201814058957
20.96
20.688004535147392
33.74401360544218
22.496009070294786
20.59201814058957
24.99201814058957
34.544013605442174
10.656009070294784
33.39201814058957
11.648004535147392
12.992018140589568
21.264013605442177
19.79201814058957
19.88800453514739
29.18401360544218
14.064013605442177
9.456009070294785
13.056009070294785
34.30401360544218
15.056009070294785
12.19201814058957
9.504013605442177
25.904013605442177
12.35201814058957
16.544013605442178
15.792018140589569
12.448004535147392
11.792018140589569
20.0
20.8
13.888004535147392
12.688004535147392
11.792018140589569
27.696009070294785
14.144013605442177
14.96
19.79201814058957
19.44
19.296009070294783
19.88800453514739
21.488004535147393
25.18401360544218
15.488004535147393
25.08800453514739
12.19201814058957
15.696009070294785
12.656009070294784
19.296009070294783
8.896009070294784
7.3920181405895695
20.496009070294786
19.984013605442176
22.352018140589568
20.4
11.68
11.664013605442177
10.59201814058957
8.35201814058957
21.39201814058957
19.984013605442176
23.95201814058957
20.784013605442176
20.4
22.288004535147394
20.352018140589568
19.88800453514739
19.488004535147393
23.79201814058957
19.584013605442177
26.59201814058957
21.584013605442177
20.352018140589568
21.104013605442177
22.4
20.352018140589568
21.488004535147393
21.15201814058957
19.104013605442177
28.75201814058957
18.096009070294784
13.248004535147393
18.96
19.34401360544218
23.15201814058957
19.856009070294785
8.048004535147392
16.784013605442176
13.392018140589569
20.096009070294784
14.4
16.56
12.48
12.56
11.456009070294785
14.96
8.688004535147392
10.496009070294784
8.288004535147392
9.792018140589569
9.344013605442177
12.35201814058957
19.88800453514739
16.048004535147392
19.15201814058957
20.192018140589568
20.16
21.696009070294785
21.18401360544218
27.55201814058957
10.944013605442176
19.18401360544218
8.8
10.992018140589568
23.34401360544218
22.48
20.16
20.192018140589568
20.56
24.384013605442178
20.496009070294786
20.784013605442176
20.4
19.95201814058957
29.584013605442177
20.944013605442176
21.79201814058957
29.79201814058957
19.984013605442176
20.288004535147394
19.95201814058957
22.96
19.296009070294783
18.448004535147394
19.6
20.096009070294784
10.19201814058957
28.4
13.696009070294785
10.144013605442177
10.992018140589568
9.552018140589569
8.896009070294784
8.384013605442178
33.98401360544218
33.10401360544218
22.8
23.39201814058957
16.256009070294784
26.544013605442178
17.2
19.696009070294785
20.896009070294784
19.79201814058957
21.34401360544218
30.0
21.856009070294785
22.56
21.648004535147393
30.48
29.696009070294785
13.552018140589569
22.96
18.784013605442176
18.656009070294786
14.656009070294784
8.848004535147393
26.99201814058957
24.384013605442178
22.688004535147392
25.6
19.79201814058957
20.8
14.75201814058957
28.192018140589568
20.24
18.448004535147394
12.944013605442176
20.544013605442178
16.064013605442177
23.696009070294785
28.192018140589568
24.384013605442178
21.056009070294785
20.56
19.696009070294785
20.656009070294786
19.95201814058957
20.096009070294784
13.152018140589568
18.544013605442178
19.76
18.288004535147394
19.456009070294783
19.34401360544218
20.096009070294784
19.488004535147393
28.16
13.792018140589569
24.896009070294784
26.08
24.096009070294784
26.384013605442178
18.048004535147392
17.584013605442177
20.048004535147392
24.688004535147392
34.096009070294784
22.75201814058957
19.984013605442176
19.456009070294783
22.59201814058957
19.88800453514739
19.856009070294785
31.696009070294785
18.288004535147394
19.88800453514739
19.34401360544218
23.79201814058957
20.096009070294784
14.19201814058957
24.0
17.79201814058957
11.456009070294785
16.048004535147392
20.096009070294784
15.984013605442177
19.744013605442177
20.192018140589568
20.24
20.048004535147392
23.76
21.488004535147393
23.056009070294785
30.0
20.064013605442177
19.696009070294785
19.744013605442177
19.55201814058957
20.688004535147392
27.056009070294785
21.18401360544218
31.79201814058957
19.95201814058957
20.144013605442176
24.048004535147392
18.96
19.36
29.44
21.488004535147393
24.848004535147393
30.8
22.144013605442176
19.44
20.096009070294784
19.488004535147393
26.656009070294786
18.448004535147394
12.048004535147392
20.4
19.79201814058957
19.39201814058957
18.99201814058957
19.744013605442177
24.304013605442176
20.496009070294786
19.88800453514739
20.8
20.096009070294784
20.048004535147392
19.68
19.904013605442177
12.8
19.95201814058957
18.75201814058957
19.79201814058957
19.488004535147393
19.84
19.79201814058957
21.984013605442176
23.36
23.2
19.84
19.056009070294785
20.048004535147392
20.192018140589568
14.144013605442177
17.904013605442177
11.648004535147392
12.448004535147392
21.39201814058957
20.96
22.352018140589568
29.68
22.096009070294784
21.28
19.984013605442176
30.16
21.488004535147393
20.304013605442176
25.28
21.488004535147393
20.59201814058957
21.36
20.59201814058957
20.656009070294786
21.24800453514739
19.696009070294785
21.55201814058957
30.8
21.15201814058957
20.0
20.0
29.24800453514739
22.096009070294784
21.456009070294783
20.384013605442178
25.79201814058957
9.184013605442177
11.152018140589568
7.8560090702947845
11.392018140589569
10.944013605442176
10.08
8.8
8.288004535147392
22.192018140589568
21.296009070294783
22.08
29.856009070294785
15.056009070294785
17.488004535147393
18.448004535147394
30.64
14.096009070294784
21.984013605442176
20.192018140589568
20.096009070294784
22.8
7.088004535147392
15.792018140589569
8.448004535147392
10.4
10.896009070294784
22.464013605442176
17.18401360544218
20.496009070294786
20.48
20.256009070294784
23.88800453514739
21.2
18.352018140589568
17.984013605442176
19.296009070294783
10.992018140589568
13.648004535147392
12.4
13.6
13.888004535147392
20.048004535147392
19.984013605442176
21.24800453514739
19.88800453514739
9.488004535147393
11.584013605442177
12.144013605442177
12.59201814058957
26.288004535147394
21.15201814058957
24.784013605442176
24.688004535147392
19.696009070294785
18.688004535147392
31.08800453514739
9.456009070294785
21.488004535147393
17.34401360544218
12.096009070294784
14.496009070294784
17.6
15.184013605442177
14.048004535147392
20.304013605442176
21.456009070294783
15.088004535147393
23.296009070294783
21.296009070294783
9.792018140589569
7.552018140589569
12.848004535147393
25.68
10.59201814058957
11.184013605442177
12.144013605442177
24.99201814058957
13.088004535147393
13.184013605442177
19.696009070294785
21.44
20.256009070294784
20.896009070294784
21.36
20.096009070294784
24.352018140589568
20.096009070294784
21.88800453514739
28.496009070294786
21.34401360544218
30.48
8.24
12.464013605442178
9.95201814058957
7.3920181405895695
20.192018140589568
20.16
20.144013605442176
20.704013605442178
21.39201814058957
23.104013605442177
21.88800453514739
21.39201814058957
20.08
20.96
22.192018140589568
20.99201814058957
20.256009070294784
20.08
20.99201814058957
24.784013605442176
21.584013605442177
22.75201814058957
22.496009070294786
20.99201814058957
19.28
19.104013605442177
18.352018140589568
9.904013605442177
16.0
16.352018140589568
19.76
27.056009070294785
20.59201814058957
21.15201814058957
36.288004535147394
13.248004535147393
15.856009070294785
17.296009070294783
12.8
13.95201814058957
14.688004535147392
16.56
16.784013605442176
16.448004535147394
13.984013605442177
16.448004535147394
10.0
10.096009070294784
13.392018140589569
8.08
11.248004535147393
10.496009070294784
20.656009070294786
15.984013605442177
18.75201814058957
19.648004535147393
14.288004535147392
18.192018140589568
19.88800453514739
21.296009070294783
19.79201814058957
20.56
10.544013605442176
20.08
20.656009070294786
21.296009070294783
10.848004535147393
20.64
14.56
10.56
15.184013605442177
14.896009070294784
16.59201814058957
15.248004535147393
12.992018140589568
10.688004535147392
12.16
10.864013605442176
18.64
24.848004535147393
17.40800453514739
21.296009070294783
22.896009070294784
20.288004535147394
16.59201814058957
25.264013605442177
19.696009070294785
22.192018140589568
21.08800453514739
20.048004535147392
19.88800453514739
20.75201814058957
30.688004535147392
19.984013605442176
15.056009070294785
15.856009070294785
12.784013605442176
21.55201814058957
19.88800453514739
27.6
29.584013605442177
19.584013605442177
11.184013605442177
15.488004535147393
10.704013605442176
9.664013605442177
7.296009070294785
15.2
9.456009070294785
21.36
15.68
13.456009070294785
13.76
20.656009070294786
21.488004535147393
24.784013605442176
23.08800453514739
21.76
22.544013605442178
25.6
21.2
26.4
32.56
16.448004535147394
15.2
22.048004535147392
21.79201814058957
21.79201814058957
23.39201814058957
10.096009070294784
12.64
13.95201814058957
15.04
29.648004535147393
23.24800453514739
20.4
15.888004535147392
15.344013605442177
15.696009070294785
14.656009070294784
22.192018140589568
21.488004535147393
45.36
20.096009070294784
20.0
21.696009070294785
29.488004535147393
22.496009070294786
22.096009070294784
21.696009070294785
21.296009070294783
25.88800453514739
8.384013605442178
13.392018140589569
12.35201814058957
10.656009070294784
10.704013605442176
14.56
14.048004535147392
16.384013605442178
24.192018140589568
22.688004535147392
20.544013605442178
28.896009070294784
23.55201814058957
22.288004535147394
19.88800453514739
24.192018140589568
21.08800453514739
24.096009070294784
21.456009070294783
30.496009070294786
13.152018140589568
13.552018140589569
13.76
9.792018140589569
17.24800453514739
14.992018140589568
13.488004535147393
4.752018140589569
8.19201814058957
17.39201814058957
21.15201814058957
21.79201814058957
21.456009070294783
30.864013605442178
14.88
18.32
16.8
15.504013605442177
10.35201814058957
11.248004535147393
16.096009070294784
14.288004535147392
24.64
29.056009070294785
15.792018140589569
15.2
14.59201814058957
14.384013605442178
14.896009070294784
12.656009070294784
16.096009070294784
15.152018140589568
15.584013605442177
16.192018140589568
10.35201814058957
15.904013605442177
23.2
19.504013605442175
24.08
21.88800453514739
29.904013605442177
21.696009070294785
31.984013605442176
43.39201814058957
15.696009070294785
15.392018140589569
15.984013605442177
14.656009070294784
14.19201814058957
15.792018140589569
15.6
18.496009070294786
21.584013605442177
21.696009070294785
29.34401360544218
35.85600907029478
18.288004535147394
15.088004535147393
17.904013605442177
15.296009070294785
15.584013605442177
15.68
15.088004535147393
14.864013605442176
14.496009070294784
20.59201814058957
20.8
21.696009070294785
29.28
18.75201814058957
15.984013605442177
16.59201814058957
9.792018140589569
15.28
16.448004535147394
16.352018140589568
16.4
16.848004535147393
16.4
19.39201814058957
16.944013605442176
16.96
15.264013605442177
15.888004535147392
13.2
12.848004535147393
15.456009070294785
21.696009070294785
25.296009070294783
20.496009070294786
31.984013605442176
21.296009070294783
24.544013605442178
20.192018140589568
21.6
21.28
28.656009070294786
22.496009070294786
20.256009070294784
19.856009070294785
18.048004535147392
17.6
16.96
16.56
21.2
21.18401360544218
20.288004535147394
21.55201814058957
17.264013605442177
19.696009070294785
17.28
17.79201814058957
19.76
23.76
14.896009070294784
15.792018140589569
16.448004535147394
14.144013605442177
21.36
21.504013605442175
19.15201814058957
14.288004535147392
23.15201814058957
20.08
20.96
22.192018140589568
11.984013605442177
13.04
11.392018140589569
10.384013605442178
20.192018140589568
19.696009070294785
20.16
20.048004535147392
12.19201814058957
19.79201814058957
11.792018140589569
12.224013605442178
16.848004535147393
16.8
16.59201814058957
17.488004535147393
17.08800453514739
14.688004535147392
15.04
16.352018140589568
27.18401360544218
21.856009070294785
22.59201814058957
22.192018140589568
21.648004535147393
21.18401360544218
22.688004535147392
21.456009070294783
33.08800453514739
8.88
12.8
9.264013605442177
10.08
16.048004535147392
18.56
15.95201814058957
21.904013605442177
20.784013605442176
20.59201814058957
20.99201814058957
19.88800453514739
19.55201814058957
20.784013605442176
24.8
12.288004535147392
21.79201814058957
23.95201814058957
20.656009070294786
19.696009070294785
30.848004535147393
17.84
21.39201814058957
19.15201814058957
16.784013605442176
23.08800453514739
19.79201814058957
20.144013605442176
18.464013605442176
16.8
19.744013605442177
17.39201814058957
16.896009070294784
16.544013605442178
18.496009070294786
17.2
12.896009070294784
12.992018140589568
11.344013605442177
10.288004535147392
20.848004535147393
20.096009070294784
20.256009070294784
19.88800453514739
20.99201814058957
21.39201814058957
19.79201814058957
20.59201814058957
21.696009070294785
22.59201814058957
17.696009070294785
20.256009070294784
24.384013605442178
22.0
11.792018140589569
13.392018140589569
12.64
11.696009070294785
15.2
10.992018140589568
17.18401360544218
18.096009070294784
16.75201814058957
18.496009070294786
16.848004535147393
17.696009070294785
20.4
20.096009070294784
15.888004535147392
13.552018140589569
13.44
12.56
17.79201814058957
15.296009070294785
17.44
14.704013605442176
16.384013605442178
17.95201814058957
12.992018140589568
14.4
24.256009070294784
20.896009070294784
20.56
30.288004535147394
13.984013605442177
18.8
11.984013605442177
14.35201814058957
15.584013605442177
17.296009070294783
18.096009070294784
18.256009070294784
19.696009070294785
19.856009070294785
12.784013605442176
19.696009070294785
11.696009070294785
12.96
20.896009070294784
21.76
19.84
10.256009070294784
25.79201814058957
12.144013605442177
12.096009070294784
10.704013605442176
10.56
8.096009070294784
8.384013605442178
15.792018140589569
11.664013605442177
18.064013605442177
19.984013605442176
12.784013605442176
13.392018140589569
12.0
11.088004535147393
6.448004535147392
18.384013605442178
15.296009070294785
16.144013605442176
8.35201814058957
12.288004535147392
11.296009070294785
13.248004535147393
14.8
17.744013605442177
17.648004535147393
18.99201814058957
16.288004535147394
18.59201814058957
15.488004535147393
18.59201814058957
23.15201814058957
21.856009070294785
20.896009070294784
26.096009070294784
16.16
16.352018140589568
7.648004535147392
9.696009070294785
16.99201814058957
17.984013605442176
19.44
17.6
18.64
17.648004535147393
16.256009070294784
16.96
16.048004535147392
15.888004535147392
14.064013605442177
12.35201814058957
19.84
19.584013605442177
20.59201814058957
19.55201814058957
21.856009070294785
21.2
21.76
21.2
22.0
17.488004535147393
18.59201814058957
19.08800453514739
19.984013605442176
11.552018140589569
17.55201814058957
11.888004535147392
9.056009070294785
19.904013605442177
20.192018140589568
9.2
14.96
9.856009070294785
11.904013605442177
19.296009070294783
20.88
20.288004535147394
21.856009070294785
23.104013605442177
19.79201814058957
10.256009070294784
14.19201814058957
8.496009070294784
9.344013605442177
9.552018140589569
14.784013605442176
9.296009070294785
8.288004535147392
18.656009070294786
22.288004535147394
16.288004535147394
15.584013605442177
10.688004535147392
11.456009070294785
18.08
20.048004535147392
19.264013605442177
21.08800453514739
21.488004535147393
21.39201814058957
20.4
18.704013605442178
20.384013605442178
20.496009070294786
19.456009070294783
12.096009070294784
15.552018140589569
11.696009070294785
16.256009070294784
21.056009070294785
20.496009070294786
23.08800453514739
20.256009070294784
21.504013605442175
22.496009070294786
21.08800453514739
31.488004535147393
19.39201814058957
15.888004535147392
18.192018140589568
19.664013605442175
11.248004535147393
17.39201814058957
13.6
13.104013605442177
20.464013605442176
20.048004535147392
18.75201814058957
19.984013605442176
18.688004535147392
19.88800453514739
18.56
18.48
19.296009070294783
18.096009070294784
19.488004535147393
19.696009070294785
18.896009070294784
19.664013605442175
21.296009070294783
20.944013605442176
21.88800453514739
19.856009070294785
17.55201814058957
17.056009070294785
13.456009070294785
11.696009070294785
19.696009070294785
20.288004535147394
21.04
20.144013605442176
18.656009070294786
19.2
19.55201814058957
18.75201814058957
12.896009070294784
14.464013605442178
12.992018140589568
9.36
21.08800453514739
23.15201814058957
17.15201814058957
18.848004535147393
16.192018140589568
17.664013605442175
20.96
19.2
20.864013605442178
21.95201814058957
22.288004535147394
20.48
21.08800453514739
21.584013605442177
13.504013605442177
9.296009070294785
21.39201814058957
20.352018140589568
20.352018140589568
20.896009070294784
20.56
16.192018140589568
19.856009070294785
20.256009070294784
19.648004535147393
17.55201814058957
22.24
16.256009070294784
17.696009070294785
13.392018140589569
12.4
11.248004535147393
11.104013605442177
27.2
19.744013605442177
20.896009070294784
29.34401360544218
9.792018140589569
12.288004535147392
10.19201814058957
6.384013605442177
20.656009070294786
21.488004535147393
24.784013605442176
20.048004535147392
19.55201814058957
20.048004535147392
30.99201814058957
14.288004535147392
17.34401360544218
19.24800453514739
13.296009070294785
23.648004535147393
17.39201814058957
12.19201814058957
23.856009070294785
10.96
20.704013605442178
20.352018140589568
19.904013605442177
20.448004535147394
14.896009070294784
12.59201814058957
15.648004535147392
12.464013605442178
13.584013605442177
15.28
18.192018140589568
19.39201814058957
19.95201814058957
19.856009070294785
19.504013605442175
20.56
20.08
20.144013605442176
29.55201814058957
19.95201814058957
20.096009070294784
21.056009070294785
29.456009070294783
16.99201814058957
17.76
10.384013605442178
10.992018140589568
20.0
22.192018140589568
19.856009070294785
29.39201814058957
20.704013605442178
20.59201814058957
20.4
20.99201814058957
21.488004535147393
20.448004535147394
22.848004535147393
19.856009070294785
13.584013605442177
12.544013605442176
9.28
21.904013605442177
21.056009070294785
20.192018140589568
21.24800453514739
19.6
10.704013605442176
23.18401360544218
10.896009070294784
9.584013605442177
19.79201814058957
21.6
26.384013605442178
16.96
23.056009070294785
24.448004535147394
15.888004535147392
15.95201814058957
20.256009070294784
20.544013605442178
20.096009070294784
19.95201814058957
20.352018140589568
20.352018140589568
19.36
20.8
11.104013605442177
12.992018140589568
11.296009070294785
11.28
20.288004535147394
20.784013605442176
20.8
20.288004535147394
19.856009070294785
17.648004535147393
20.384013605442178
20.4
22.192018140589568
21.08800453514739
25.88800453514739
20.352018140589568
20.75201814058957
19.744013605442177
22.4
20.0
16.384013605442178
27.296009070294783
19.95201814058957
19.84
17.79201814058957
20.096009070294784
19.88800453514739
20.848004535147393
20.144013605442176
20.352018140589568
20.4
20.99201814058957
20.944013605442176
19.056009070294785
19.44
13.088004535147393
26.048004535147392
15.488004535147393
17.6
20.59201814058957
21.39201814058957
20.192018140589568
21.296009070294783
20.704013605442178
20.944013605442176
21.15201814058957
22.288004535147394
23.08800453514739
20.384013605442178
19.79201814058957
22.656009070294786
20.0
20.448004535147394
20.96
25.18401360544218
22.048004535147392
20.288004535147394
24.384013605442178
28.08
27.88800453514739
20.864013605442178
13.648004535147392
30.288004535147394
19.856009070294785
21.056009070294785
20.59201814058957
21.056009070294785
20.8
20.352018140589568
14.704013605442176
15.2
14.784013605442176
20.096009070294784
11.152018140589568
16.848004535147393
7.2
12.096009070294784
20.896009070294784
20.688004535147392
21.39201814058957
25.18401360544218
9.696009070294785
18.464013605442176
10.288004535147392
10.59201814058957
20.352018140589568
21.984013605442176
25.34401360544218
30.048004535147392
21.2
20.896009070294784
20.704013605442178
22.656009070294786
13.248004535147393
13.552018140589569
14.656009070294784
16.08
26.544013605442178
10.59201814058957
12.64
19.95201814058957
23.79201814058957
20.75201814058957
20.288004535147394
20.24
20.096009070294784
20.448004535147394
10.288004535147392
13.2
13.456009070294785
17.488004535147393
26.352018140589568
24.784013605442176
21.15201814058957
29.44
12.35201814058957
16.99201814058957
7.68
20.352018140589568
9.2
8.992018140589568
10.4
18.704013605442178
11.456009070294785
11.84
19.88800453514739
19.88800453514739
20.688004535147392
19.648004535147393
20.0
13.184013605442177
16.96
7.8560090702947845
15.152018140589568
7.088004535147392
8.096009070294784
19.79201814058957
20.096009070294784
19.88800453514739
21.88800453514739
21.24800453514739
20.048004535147392
20.56
20.4
20.256009070294784
20.99201814058957
20.288004535147394
20.688004535147392
19.88800453514739
22.048004535147392
20.16
19.15201814058957
20.56
30.384013605442178
22.096009070294784
19.856009070294785
28.4
22.08
10.944013605442176
16.59201814058957
6.992018140589569
8.144013605442177
11.056009070294785
14.19201814058957
11.552018140589569
13.456009070294785
19.6
20.4
20.288004535147394
19.984013605442176
22.144013605442176
20.544013605442178
36.44800453514739
19.488004535147393
19.488004535147393
19.88800453514739
19.488004535147393
19.88800453514739
9.504013605442177
8.88
8.096009070294784
6.288004535147392
10.75201814058957
7.6
9.248004535147393
10.464013605442178
12.8
8.384013605442178
6.304013605442177
21.2
18.352018140589568
21.488004535147393
10.704013605442176
20.096009070294784
14.19201814058957
10.416009070294784
18.784013605442176
10.896009070294784
12.0
10.992018140589568
7.696009070294784
22.048004535147392
20.496009070294786
20.304013605442176
20.064013605442177
20.75201814058957
20.784013605442176
20.59201814058957
23.456009070294783
20.16
20.496009070294786
19.6
20.256009070294784
21.6
30.704013605442178
24.0
24.048004535147392
20.99201814058957
24.99201814058957
19.55201814058957
22.352018140589568
19.79201814058957
29.39201814058957
16.256009070294784
21.34401360544218
16.352018140589568
17.76
13.2
17.68
9.056009070294785
15.792018140589569
19.88800453514739
25.488004535147393
24.048004535147392
31.856009070294785
22.848004535147393
23.79201814058957
20.384013605442178
25.2
12.59201814058957
21.95201814058957
15.344013605442177
15.6
15.392018140589569
22.448004535147394
12.59201814058957
15.056009070294785
7.904013605442177
17.856009070294785
11.456009070294785
16.096009070294784
32.144013605442176
20.192018140589568
10.59201814058957
12.096009070294784
11.088004535147393
12.19201814058957
10.59201814058957
15.392018140589569
11.088004535147393
10.704013605442176
23.95201814058957
22.99201814058957
19.18401360544218
18.544013605442178
9.552018140589569
9.152018140589568
10.992018140589568
13.36
10.064013605442177
10.59201814058957
22.848004535147393
21.2
21.34401360544218
23.36
16.896009070294784
21.79201814058957
15.296009070294785
19.488004535147393
27.456009070294783
25.648004535147393
21.08800453514739
23.28
11.056009070294785
23.79201814058957
10.19201814058957
10.19201814058957
11.536009070294785
20.656009070294786
21.18401360544218
20.256009070294784
20.096009070294784
20.384013605442178
20.192018140589568
29.296009070294783
20.048004535147392
20.448004535147394
20.0
22.496009070294786
21.984013605442176
19.84
19.488004535147393
19.856009070294785
19.88800453514739
20.096009070294784
19.88800453514739
14.096009070294784
18.256009070294784
8.59201814058957
12.288004535147392
8.16
7.28
12.544013605442176
14.496009070294784
13.056009070294785
14.56
30.0
29.856009070294785
22.56
27.584013605442177
12.704013605442176
18.944013605442176
8.0
20.496009070294786
20.4
22.352018140589568
20.288004535147394
14.64
17.2
11.488004535147393
13.392018140589569
20.16
19.88800453514739
19.88800453514739
29.79201814058957
20.544013605442178
20.656009070294786
21.79201814058957
21.08800453514739
20.096009070294784
22.288004535147394
20.08
22.59201814058957
19.55201814058957
22.144013605442176
19.24800453514739
10.96
20.75201814058957
8.19201814058957
11.696009070294785
8.704013605442176
9.552018140589569
26.904263038548752
20.304013605442176
20.496009070294786
28.896009070294784
20.08
21.488004535147393
19.84
20.688004535147392
21.488004535147393
20.704013605442178
20.0
20.064013605442177
31.39201814058957
15.792018140589569
20.352018140589568
20.352018140589568
20.048004535147392
22.24
22.688004535147392
20.048004535147392
19.95201814058957
24.496009070294786
20.59201814058957
19.79201814058957
24.144013605442176
20.704013605442178
20.96
21.296009070294783
21.39201814058957
21.488004535147393
20.56
14.992018140589568
9.28
11.184013605442177
8.064013605442177
9.488004535147393
20.496009070294786
24.144013605442176
20.256009070294784
29.88800453514739
19.856009070294785
20.16
22.496009070294786
20.544013605442178
29.584013605442177
10.304013605442178
5.888004535147393
21.18401360544218
20.08
25.584013605442177
21.504013605442175
34.544013605442174
19.856009070294785
21.6
34.89600907029479
22.096009070294784
22.688004535147392
21.056009070294785
29.6
21.79201814058957
22.192018140589568
20.384013605442178
29.6
8.75201814058957
22.8
10.4
12.4
20.288004535147394
20.464013605442176
20.56
20.16
19.296009070294783
18.4
20.448004535147394
13.68
21.79201814058957
22.59201814058957
11.488004535147393
27.504013605442175
23.24800453514739
15.392018140589569
14.992018140589568
20.896009070294784
20.704013605442178
15.76
18.784013605442176
13.456009070294785
18.8
18.256009070294784
9.056009070294785
18.16
11.888004535147392
12.944013605442176
10.656009070294784
17.08800453514739
14.4
11.6
19.296009070294783
25.488004535147393
20.096009070294784
21.584013605442177
22.08
21.55201814058957
21.08800453514739
21.95201814058957
12.992018140589568
12.144013605442177
23.18401360544218
9.248004535147393
8.0
20.56
28.656009070294786
25.296009070294783
19.456009070294783
14.656009070294784
21.984013605442176
24.096009070294784
11.552018140589569
18.304013605442176
16.256009070294784
20.0
16.192018140589568
22.096009070294784
19.984013605442176
8.288004535147392
12.75201814058957
10.35201814058957
7.68
9.456009070294785
18.304013605442176
11.488004535147393
8.59201814058957
19.55201814058957
18.688004535147392
21.664013605442175
19.504013605442175
19.24800453514739
23.18401360544218
29.6
25.15201814058957
20.496009070294786
19.984013605442176
22.784013605442176
22.096009070294784
21.08800453514739
19.79201814058957
19.584013605442177
21.36
18.96
22.08
18.99201814058957
19.456009070294783
19.2
21.696009070294785
20.848004535147393
21.18401360544218
32.144013605442176
22.99201814058957
20.75201814058957
21.39201814058957
36.49600907029478
9.648004535147392
20.288004535147394
11.696009070294785
12.59201814058957
21.456009070294783
20.0
30.08
24.544013605442178
16.144013605442176
20.0
28.896009070294784
21.55201814058957
20.464013605442176
29.584013605442177
23.79201814058957
24.96
20.464013605442176
27.15201814058957
20.59201814058957
20.784013605442176
20.384013605442178
19.88800453514739
19.95201814058957
21.296009070294783
19.648004535147393
19.2
10.464013605442178
12.4
11.392018140589569
9.904013605442177
20.08
20.16
19.456009070294783
29.6
22.144013605442176
19.36
21.696009070294785
25.95201814058957
28.59201814058957
29.39201814058957
18.896009070294784
19.18401360544218
21.18401360544218
19.39201814058957
27.15201814058957
20.352018140589568
20.096009070294784
28.496009070294786
19.39201814058957
9.36
24.704013605442178
12.288004535147392
13.28
21.456009070294783
12.256009070294784
13.648004535147392
9.95201814058957
11.984013605442177
20.88
19.456009070294783
29.39201814058957
27.744013605442177
7.3920181405895695
13.152018140589568
7.552018140589569
11.344013605442177
10.19201814058957
25.664013605442175
11.344013605442177
10.992018140589568
19.984013605442176
20.688004535147392
20.96
19.904013605442177
24.59201814058957
19.95201814058957
19.696009070294785
19.44
20.896009070294784
22.096009070294784
19.488004535147393
19.6
19.2
20.096009070294784
20.304013605442176
10.688004535147392
22.144013605442176
11.95201814058957
18.59201814058957
30.656009070294786
18.896009070294784
20.96
21.264013605442177
21.744013605442177
22.192018140589568
13.488004535147393
17.08800453514739
10.992018140589568
14.59201814058957
18.59201814058957
20.144013605442176
28.96
22.688004535147392
27.18401360544218
21.856009070294785
22.352018140589568
33.10401360544218
20.864013605442178
22.544013605442178
23.95201814058957
21.6
10.992018140589568
14.448004535147392
9.056009070294785
12.448004535147392
21.39201814058957
21.296009070294783
30.496009070294786
20.544013605442178
19.456009070294783
22.99201814058957
22.688004535147392
19.696009070294785
20.24
19.696009070294785
8.544013605442176
17.856009070294785
10.496009070294784
7.888004535147393
20.59201814058957
20.448004535147394
22.56
29.88800453514739
20.352018140589568
19.95201814058957
23.04
19.95201814058957
20.59201814058957
19.79201814058957
19.79201814058957
30.48
14.096009070294784
17.504013605442175
10.896009070294784
20.192018140589568
20.0
23.79201814058957
19.95201814058957
18.4
20.56
15.76
15.184013605442177
21.95201814058957
20.256009070294784
21.744013605442177
19.856009070294785
20.848004535147393
20.352018140589568
20.75201814058957
20.59201814058957
20.8
22.75201814058957
21.95201814058957
20.75201814058957
29.696009070294785
21.456009070294783
32.48
21.56800453514739
22.864013605442178
21.88800453514739
22.944013605442176
20.288004535147394
20.59201814058957
20.784013605442176
23.34401360544218
18.352018140589568
23.488004535147393
20.4
14.096009070294784
21.856009070294785
9.792018140589569
8.384013605442178
20.99201814058957
30.688004535147392
19.984013605442176
20.75201814058957
21.18401360544218
20.496009070294786
13.056009070294785
19.104013605442177
16.496009070294786
13.648004535147392
9.392018140589569
14.688004535147392
11.888004535147392
14.64
20.288004535147394
19.984013605442176
27.296009070294783
20.96
20.304013605442176
26.384013605442178
22.16
24.192018140589568
20.288004535147394
25.648004535147393
20.16
19.488004535147393
11.6
10.448004535147392
10.08
9.36
19.79201814058957
20.288004535147394
19.856009070294785
20.304013605442176
10.896009070294784
18.192018140589568
11.95201814058957
11.28
8.992018140589568
19.39201814058957
15.696009070294785
15.888004535147392
11.648004535147392
24.848004535147393
16.56
14.848004535147393
10.59201814058957
25.44
21.24800453514739
17.296009070294783
23.88800453514739
20.59201814058957
24.99201814058957
29.456009070294783
19.488004535147393
20.288004535147394
22.656009070294786
19.88800453514739
20.496009070294786
24.96
20.688004535147392
29.648004535147393
20.288004535147394
20.75201814058957
19.696009070294785
22.288004535147394
23.95201814058957
20.56
20.464013605442176
27.744013605442177
19.79201814058957
20.352018140589568
20.192018140589568
20.08
19.79201814058957
19.79201814058957
19.95201814058957
20.048004535147392
19.856009070294785
19.904013605442177
22.8
19.39201814058957
20.544013605442178
20.16
21.39201814058957
29.55201814058957
20.064013605442177
23.056009070294785
19.95201814058957
20.4
16.288004535147394
25.08800453514739
13.904013605442177
13.088004535147393
19.95201814058957
19.584013605442177
22.75201814058957
22.864013605442178
10.16
20.8
15.6
9.456009070294785
19.79201814058957
20.0
23.488004535147393
20.096009070294784
11.184013605442177
25.456009070294783
13.456009070294785
15.488004535147393
20.064013605442177
22.59201814058957
28.448004535147394
20.096009070294784
19.95201814058957
21.76
30.08
20.688004535147392
21.28
20.048004535147392
19.296009070294783
24.096009070294784
20.848004535147393
20.048004535147392
20.24
14.35201814058957
19.79201814058957
17.36
10.19201814058957
19.488004535147393
19.984013605442176
21.6
11.296009070294785
11.152018140589568
15.95201814058957
20.064013605442177
19.95201814058957
20.24
20.144013605442176
10.144013605442177
25.456009070294783
13.888004535147392
13.504013605442177
21.104013605442177
19.696009070294785
19.88800453514739
31.55201814058957
31.36
23.15201814058957
24.288004535147394
19.696009070294785
24.784013605442176
20.56
21.296009070294783
22.048004535147392
23.056009070294785
29.856009070294785
22.59201814058957
19.24800453514739
20.688004535147392
20.784013605442176
21.456009070294783
20.24
21.79201814058957
28.99201814058957
20.192018140589568
28.064013605442177
20.4
20.16
19.55201814058957
18.784013605442176
19.456009070294783
20.288004535147394
20.464013605442176
20.144013605442176
20.144013605442176
21.76
20.4
19.696009070294785
20.4
19.34401360544218
15.984013605442177
19.39201814058957
20.08
23.04
19.488004535147393
9.888004535147392
28.96
19.696009070294785
21.08800453514739
22.048004535147392
20.848004535147393
21.488004535147393
21.88800453514739
23.856009070294785
29.2
22.496009070294786
31.08800453514739
26.448004535147394
31.104013605442177
16.75201814058957
15.088004535147393
25.296009070294783
15.04
20.848004535147393
24.0
21.84
29.904013605442177
11.696009070294785
35.39201814058957
16.88
19.696009070294785
23.296009070294783
22.256009070294784
21.696009070294785
31.696009070294785
19.488004535147393
24.56
21.08800453514739
20.096009070294784
25.056009070294785
20.048004535147392
21.696009070294785
23.79201814058957
9.056009070294785
17.856009070294785
9.152018140589568
12.56
19.648004535147393
20.288004535147394
19.88800453514739
19.856009070294785
20.096009070294784
23.696009070294785
19.95201814058957
20.192018140589568
21.488004535147393
21.55201814058957
24.288004535147394
12.096009070294784
26.848004535147393
13.696009070294785
14.384013605442178
25.08800453514739
21.68
29.744013605442177
22.59201814058957
23.696009070294785
19.88800453514739
25.08800453514739
33.79201814058957
19.584013605442177
19.296009070294783
21.88800453514739
20.784013605442176
14.704013605442176
32.89600907029479
16.0
14.75201814058957
21.504013605442175
20.4
19.856009070294785
31.056009070294785
20.192018140589568
20.75201814058957
19.984013605442176
19.18401360544218
19.44
18.048004535147392
21.456009070294783
19.296009070294783
20.496009070294786
21.55201814058957
20.288004535147394
30.192018140589568
23.44
20.096009070294784
19.664013605442175
27.28
21.056009070294785
33.888004535147395
19.08800453514739
20.0
21.88800453514739
25.2
19.08800453514739
19.296009070294783
21.648004535147393
19.648004535147393
19.39201814058957
18.304013605442176
20.352018140589568
19.504013605442175
22.59201814058957
24.0
18.96
19.984013605442176
22.24
20.96
22.0
19.39201814058957
20.16
22.256009070294784
20.192018140589568
20.8
21.264013605442177
20.99201814058957
30.8
19.584013605442177
20.384013605442178
19.856009070294785
19.2
10.656009070294784
14.75201814058957
18.688004535147392
12.448004535147392
20.688004535147392
21.056009070294785
20.048004535147392
29.504013605442175
25.488004535147393
20.896009070294784
21.15201814058957
30.848004535147393
12.59201814058957
21.39201814058957
10.19201814058957
11.648004535147392
19.296009070294783
20.16
19.856009070294785
19.95201814058957
23.39201814058957
20.448004535147394
21.18401360544218
23.2
12.35201814058957
12.304013605442178
7.648004535147392
7.648004535147392
19.79201814058957
23.15201814058957
19.264013605442177
23.056009070294785
16.656009070294786
19.15201814058957
29.39201814058957
15.184013605442177
23.6
11.95201814058957
16.688004535147392
18.96
23.696009070294785
19.584013605442177
19.79201814058957
19.95201814058957
19.24800453514739
20.656009070294786
21.696009070294785
20.864013605442178
31.55201814058957
20.16
19.696009070294785
20.048004535147392
19.79201814058957
12.35201814058957
20.848004535147393
20.75201814058957
21.36
24.56
25.95201814058957
15.696009070294785
20.784013605442176
19.55201814058957
24.896009070294784
15.632018140589569
19.15201814058957
19.79201814058957
19.264013605442177
23.18401360544218
19.55201814058957
9.6
21.744013605442177
16.544013605442178
20.56
19.584013605442177
32.68800453514739
22.256009070294784
22.288004535147394
19.456009070294783
19.79201814058957
20.496009070294786
19.504013605442175
26.048004535147392
20.896009070294784
21.696009070294785
29.39201814058957
19.68
19.856009070294785
19.456009070294783
16.8
12.256009070294784
30.99201814058957
20.192018140589568
11.856009070294785
21.39201814058957
17.24800453514739
12.944013605442176
32.0
15.248004535147393
22.0
17.488004535147393
20.096009070294784
19.488004535147393
19.88800453514739
19.456009070294783
27.39201814058957
22.192018140589568
24.59201814058957
19.28
19.79201814058957
20.352018140589568
22.99201814058957
14.35201814058957
19.104013605442177
15.984013605442177
12.24
12.304013605442178
19.984013605442176
11.392018140589569
14.688004535147392
14.16
15.392018140589569
9.248004535147393
10.496009070294784
21.39201814058957
23.584013605442177
21.76
30.96
24.304013605442176
29.296009070294783
18.59201814058957
18.288004535147394
20.256009070294784
17.08800453514739
12.704013605442176
14.19201814058957
20.384013605442178
19.696009070294785
20.288004535147394
20.192018140589568
21.856009070294785
24.448004535147394
20.99201814058957
32.784013605442176
19.856009070294785
19.79201814058957
19.264013605442177
19.6
20.256009070294784
20.288004535147394
25.68
17.984013605442176
19.88800453514739
20.256009070294784
15.088004535147393
16.16
19.264013605442177
24.288004535147394
19.984013605442176
19.88800453514739
22.75201814058957
19.76
19.76
19.79201814058957
20.144013605442176
17.056009070294785
20.096009070294784
19.08800453514739
18.75201814058957
21.08800453514739
19.95201814058957
20.192018140589568
20.304013605442176
21.504013605442175
22.59201814058957
24.99201814058957
29.856009070294785
21.39201814058957
20.656009070294786
20.4
29.488004535147393
11.648004535147392
21.79201814058957
17.08800453514739
12.8
14.16
23.648004535147393
14.496009070294784
13.888004535147392
22.464013605442176
20.352018140589568
20.48
20.288004535147394
12.864013605442176
42.35201814058957
18.784013605442176
21.696009070294785
18.59201814058957
40.8
20.944013605442176
16.448004535147394
11.552018140589569
19.08800453514739
14.096009070294784
22.896009070294784
20.192018140589568
12.896009070294784
19.08800453514739
18.08
24.0
22.384013605442178
16.304013605442176
21.34401360544218
21.55201814058957
18.144013605442176
23.904013605442177
12.992018140589568
12.992018140589568
18.8
33.696009070294785
27.18401360544218
17.984013605442176
14.992018140589568
25.55201814058957
12.096009070294784
20.304013605442176
23.296009070294783
24.59201814058957
19.36
20.192018140589568
25.904013605442177
20.304013605442176
22.75201814058957
20.24
17.904013605442177
26.0
14.688004535147392
16.59201814058957
12.8
13.104013605442177
21.264013605442177
19.648004535147393
19.856009070294785
19.456009070294783
19.856009070294785
19.984013605442176
18.16
23.984013605442176
23.68
21.264013605442177
20.784013605442176
20.096009070294784
19.79201814058957
21.056009070294785
19.984013605442176
12.896009070294784
25.28
14.59201814058957
17.88800453514739
22.448004535147394
24.48
19.95201814058957
31.39201814058957
21.79201814058957
24.896009070294784
21.55201814058957
29.39201814058957
19.76
19.6
20.096009070294784
19.6
9.648004535147392
21.88800453514739
13.552018140589569
16.96
16.0
14.19201814058957
11.088004535147393
9.456009070294785
18.99201814058957
20.192018140589568
21.08800453514739
20.59201814058957
21.456009070294783
21.18401360544218
20.496009070294786
31.04
20.16
19.904013605442177
22.656009070294786
16.0
20.048004535147392
27.696009070294785
21.44
19.696009070294785
19.15201814058957
19.984013605442176
20.384013605442178
20.56
19.744013605442177
20.896009070294784
33.58401360544217
30.192018140589568
17.296009070294783
19.6
18.96
20.688004535147392
19.504013605442175
21.456009070294783
19.95201814058957
23.2
30.288004535147394
22.96
23.28
21.6
20.656009070294786
16.256009070294784
16.048004535147392
11.392018140589569
32.096009070294784
14.59201814058957
13.76
21.55201814058957
21.15201814058957
19.856009070294785
19.88800453514739
19.984013605442176
11.392018140589569
20.08
19.856009070294785
18.192018140589568
18.688004535147392
28.288004535147394
15.296009070294785
19.056009070294785
12.19201814058957
12.48
24.99201814058957
19.95201814058957
8.784013605442176
26.352018140589568
7.296009070294785
9.584013605442177
20.544013605442178
19.696009070294785
19.488004535147393
20.288004535147394
21.55201814058957
19.79201814058957
32.49600907029478
21.264013605442177
20.448004535147394
19.456009070294783
19.456009070294783
19.79201814058957
19.84
23.056009070294785
19.696009070294785
21.28
21.39201814058957
19.84
19.984013605442176
29.39201814058957
24.496009070294786
19.79201814058957
19.904013605442177
19.296009070294783
23.15201814058957
22.848004535147393
23.584013605442177
29.95201814058957
19.056009070294785
20.48
18.848004535147393
20.16
19.15201814058957
21.696009070294785
27.104013605442177
21.696009070294785
28.256009070294784
25.744013605442177
19.584013605442177
14.0
28.8
12.096009070294784
20.544013605442178
19.648004535147393
21.104013605442177
20.16
20.048004535147392
21.88800453514739
19.856009070294785
21.456009070294783
20.0
29.34401360544218
20.896009070294784
19.488004535147393
21.44
19.856009070294785
22.944013605442176
20.096009070294784
11.2
19.79201814058957
19.79201814058957
19.88800453514739
18.896009070294784
21.15201814058957
20.0
20.448004535147394
29.456009070294783
11.04
22.99201814058957
12.048004535147392
9.392018140589569
23.856009070294785
19.79201814058957
20.096009070294784
19.79201814058957
20.64
19.95201814058957
21.984013605442176
29.296009070294783
20.08
19.584013605442177
19.79201814058957
19.79201814058957
17.18401360544218
21.488004535147393
14.288004535147392
14.992018140589568
19.696009070294785
20.288004535147394
20.16
20.144013605442176
20.352018140589568
24.0
19.39201814058957
20.096009070294784
18.848004535147393
19.696009070294785
21.79201814058957
24.75201814058957
32.096009070294784
17.28
17.55201814058957
20.784013605442176
23.504013605442175
20.656009070294786
30.048004535147392
23.15201814058957
19.39201814058957
19.88800453514739
20.75201814058957
20.0
19.264013605442177
20.256009070294784
21.488004535147393
19.744013605442177
19.696009070294785
19.984013605442176
20.496009070294786
19.664013605442175
19.79201814058957
19.79201814058957
24.288004535147394
20.0
18.704013605442178
19.648004535147393
27.95201814058957
19.744013605442177
13.696009070294785
18.256009070294784
13.392018140589569
19.55201814058957
15.792018140589569
9.264013605442177
18.99201814058957
23.456009070294783
19.648004535147393
22.064013605442177
19.84
19.856009070294785
19.648004535147393
18.16
21.15201814058957
20.256009070294784
22.896009070294784
23.056009070294785
19.95201814058957
26.656009070294786
19.79201814058957


==> qywcsxvghtvfywvhwqxdxgsghvfsdrjk/HeartRateCC2.txt <==
104
58
73
79
110
68
106
93
105
118
116
102
73
146
87
119
120
164
85
43
61
102
116
102
73
77
133
105
74
95
75
93
75
75
139
113
100
95
108
119
117
137
118
110
95
53
102
61
109
107
84
54
92
88
135
105
95
86
101
50
149
82
103
112
86
61
126
133
136
109
88
64
132
146
75
80
92
83
126
105
98
115
100
122
111
78
113
108
120
124
125
77
70
142
112
105
90
59
82
65
83
76
100
89
97
117
110
132
95
117
85
102
74
86
92
90
90
113
88
116
121
113
105
97
92
143
94
87
55
97
150
103
77
80
96
132
70
102
102
72
106
122
112
65
117
93
72
80
109
109
87
105
88
124
106
98
116
112
85
68
91
109
124
77
105
188
145
79
78
111
63
97
112
102
112
97
99
52
110
135
103
123
134
107
70
103
120
78
108
118
97
54
98
100
96
77
191
117
103
84
110
81
111
111
97
80
91
88
114
95
90
109
138
85
128
103
144
92
122
93
99
104
94
103
95
112
118
98
108
118
111
117
102
84
72
57
100
73
106
135
83
107
104
86
92
78
72
68
89
94
124
88
72
143
97
90
67
81
72
94
104
90
80
90
99
81
117
89
73
87
65
82
90
89
106
80
120
85
122
126
131
102
114
111
115
85
141
98
81
107
106
136
65
72
81
77
93
88
108
87
102
72
102
88
119
92
103
75
109
73
100
91
52
113
132
128
85
130
97
128
107
84
80
112
87
89
112
115
111
101
69
92
78
105
92
98
63
106
86
122
94
100
94
95
114
121
90
99
82
127
96
94
96
98
134
88
129
100
109
94
88
72
158
72
119
96
110
91
70
72
66
92
69
102
116
130
128
89
116
127
100
59
115
112
117
112
118
95
122
79
92
76
88
113
112
94
133
129
117
93
101
108
137
101
64
135
96
95
105
97
90
79
114
101
154
93
102
108
109
110
138
90
75
128
94
113
86
149
124
137
135
71
74
134
94
106
105
98
106
59
85
120
79
76
75
112
96
102
99
89
113
83
97
89
97
75
127
128
83
107
80
119
108
112
108
100
87
114
105
99
120
129
103
97
88
72
135
122
107
113
121
91
136
101
95
81
103
101
124
134
131
94
118
88
99
102
98
122
90
100
98
98
88
98
109
106
126
105
101
78
103
103
95
94
102
149
89
92
151
87
73
66
130
112
86
113
159
78
92
102
63
92
77
112
86
99
105
98
118
98
138
104
111
105
128
66
105
91
103
83
117
97
97
101
119
96
112
99
108
105
113
89
90
110
98
86
108
85
103
80
96
101
102
98
94
94
106



==> qywcsxvghtvfywvhwqxdxgsghvfsdrjk/HeartRateCC2014.txt <==
85.55741009163913
79.26023778071334
120.28758355476273
83.16369305011729
97.45762711864407
80.56277123848645
117.82085444449959
114.33301548755027
99.7624703087886
113.99324020085609
87.0287461387793
125.3913909405765
113.34313121734301
117.61222391523782
115.53093976332332
169.12375292372687
89.77514916141033
110.3090752141348
111.2143079855183
131.7829457364341
94.30130902790438
114.50381679389312
77.59136691356322
118.42105263157895
121.23678843747429
113.01196775810415
72.36842105263159
78.32898172323759
119.10334669576639
129.3684305093882
124.1239388813725
69.80524337099492
99.00539183363927
94.33962264150944
91.79474064902037
110.83845597328592
99.87381867767655
122.13632721136302
127.14891601575692
152.7297256592303
83.33333333333334
103.34928229665073
153.44830305357863
96.46767528980497
139.0080002965504
114.13043478260869
123.6325722374817
87.9443535034685
133.46729495159957
104.31184605889564
74.02031930333817
88.42105263157895
111.92764273600903
96.030934765119
119.69389483335317
123.4835219372626
100.06355889018396
110.86999965907475
93.36792096094264
95.91078066914498
88.213733643336
106.66666666666667
101.35135135135135
111.10596731632795
89.23817974394727
101.57405074182492
167.6505491952574
83.46837399117878
61.35574726954142
116.88311688311688
124.92560520049278
112.78195488721803
99.11109149865173
104.06977233993946
64.540059347181
94.06848951710597
130.04926108374383
74.07407407407408
67.67451565725113
98.9764868983312
77.33515930237242
126.11144468366696
117.46987951807228
148.1075150850247
123.62614012919963
100.63976904494537
148.5380145913843
112.7348643006263
75.0
116.46475129599388
136.4421250406168
129.433362312025
113.71293800539084
76.19943555973659
78.94736842105263
86.35240531746598
88.35597690448392
101.77453027139875
73.0208059542597
90.9090909090909
83.33333333333333
176.25959513171
125.0
112.32421260726963
96.81670701368463
76.53061224489797
71.6310250086293
72.418808503219
141.81910579114378
65.122538910717
156.73182792412615
112.34669065268511
75.35321821036106
85.1850835239744
85.22727272727272
108.80106305892014
98.9010989010989
74.87667471326205
105.03822406622659
105.0
97.94437726723096
111.18311088633752
160.8048820362186
88.21126951894865
106.92610900938602
96.38563064659152
117.07317073170732
102.80373831775701
109.64882223458818
85.55133079847909
114.63372042593303
108.5972850678733
95.45702137103727
94.9367088607595
95.46129283228883
112.11330628830878
98.36065573770492
111.76776744257094
128.52644431591798
106.24256523382041
110.73440905659821
105.45790934320074
129.92125984251967
96.77419354838709
169.40546680852808
148.67486096422587
171.3617566636399
128.99037086881467
103.44827586206898
125.95419847328245
78.87517146776406
129.7910472298805
115.61392560099371
100.55865921787709
104.8951048951049
82.69528750567238
101.50375939849623
98.5452839042703
132.00976432223436
108.87096774193549
98.2908853223859
85.7843137254902
96.02834407523122
105.7423997650169
85.93551550567364
153.84615384615384
161.09775590826018
64.28571428571428
98.05950455026743
70.27027027027027
122.80701754385966
79.91631577792633
86.77685950413223
92.03324017524244
101.2987012987013
127.7289829409428
105.19217801753203
87.27170198280189
84.7457627118644
125.22310583356013
114.93702408888463
97.36573751625197
107.08786306317991
103.67170626349892
102.12765957446808
73.00884955752213
107.05996214359739
105.4469283926736
137.76464804146028
92.35151586462226
101.13012919374005
147.54098360655738
145.10383388513097
105.26315789473685
100.1669449081803
118.64406779661017
64.65610138076697
86.25241039548551
113.42894393741851
160.6134516060198
114.64930687847655
128.3490272106355
86.60858117822313
111.99957191274736
120.55549964980301
149.2254453260352
105.78509005636984
102.16304711504326
120.1112937116792
114.40776480051713
134.6337536740843
83.18097928273734
87.16133904330897
73.02481565798097
82.57981166756396
109.62658444672834
76.79788652216291
91.67620194662955
122.06089947645562
129.14478529500076
94.73260290824685
105.54561070498312
101.6694246616219
78.03833384846516
98.96729776247848
78.22790694902223
71.91780821917808
84.44559123642419
122.85090348367035
111.418095474785
81.16854881070682
113.36317555950396
92.11873080859775
113.73148818378235
91.60074593540774
108.6659376708584
86.48145483820498
90.46052631578947
121.5553224517377
77.35310066036341
99.80944713051997
115.5350673369478
101.34369454887623
117.82777428440248
97.06889680659508
83.73409401105847
113.64517298215893
130.65946007155785
95.73542468976528
113.390362386149
75.80305439985143
123.5961961210707
150.3215808103765
123.18578983477705
143.59691770811662
96.81394061580792
114.4997961903628
83.33333333333334
91.61747317343215
126.12344458261968
121.13014424581343
100.02619733739789
116.85436805279481
153.7017417700951
93.93566972218524
104.70040850609386
89.67171186287003
120.97611595426294
105.20344489711722
121.0594884308491
106.58113648886919
116.4740961610138
104.21286031042129
113.43740849162542
110.8853362459215
77.20469968290926
56.65402731054598
108.73820190509329
108.03598678719881
118.6319418390728
117.92532294692012
150.6766133321681
141.3427561837456
96.0289134328445
102.3508628518908
136.5395344532862
87.22565713629444
77.51937984496124
145.37119930027995
72.93261561156672
97.0079371600221
95.23809523809524
100.43196544276458
97.22393622374939
113.47517730496455
135.73846816876363
82.1530450984618
97.45704007681907
74.88479262672811
96.54350417163289
127.85641894627557
122.97959051212459
117.56477994322461
77.3067331670823
91.95847645648433
76.08262863308137
82.62711864406779
100.0
101.69491525423729
124.61656441717791
111.34612360069238
117.6470588235294
113.46792620046081
141.14631509315186
100.24524282619981
88.90086206896552
92.17946358312022
94.31788207309447
72.13905524288619
109.85144727756074
77.98537774167343
125.79138323241345
143.9835743538377
123.61653748068491
95.23809523809524
104.21627795731926
116.07725930412973
112.01875940824223
84.0056115748532
155.3966480943006
100.90096150207897
129.3800539083558
140.3732384035913
102.35580828594638
106.90423162583518
126.95734726854793
81.54936377595796
78.16091954022988
93.07645610359204
95.23809523809524
98.0374993434989
108.5972850678733
99.32905587732388
106.76156583629893
125.11894989055567
100.35499726925178
106.36351646294507
96.24549530979661
101.73913043478261
98.4375
98.50746268656717
86.20689655172414
117.90141378532803
92.27291961283206
88.46052154357712
92.95774647887325
44.576046140368184
87.11769649194783
136.17373589920965
126.83775065932981
77.60109158868836
87.25879682179342
103.27807478193265
93.6841802525937
166.98198431371242
115.57713280743599
115.39998859987992
77.90516137275127
84.33836552247617
116.84743289111124
135.54232177220078
87.77768837457666
73.67314662920796
87.28647545940743
92.58360728365525
75.21074285180647
92.85953190197817
131.87517073124783
100.97188808006666
101.99491928001133
115.70898489033506
96.33855680988356
86.61156876697231
97.72031043988673
83.37324545793263
103.64842454394692
73.76184594756516
115.90721682487083
84.28832295913824
97.80819975042608
91.7565705828817
115.9527392095347
90.62704114957545
113.580850024426
81.40197205502861
90.28712660567504
89.70904366836893
103.74172184285412
127.41522640270007
101.62314749470713
103.56468311530533
89.52794357026586
115.06825145481429
110.48526863084923
76.49363381732556
97.81374632470671
106.76291936975178
129.63426285420942
82.23765366105587
136.24426780627428
134.05805543683616
73.00852516492321
113.29298005225326
105.37190082644628
77.54502325733861
102.69886424160657
93.15771585768421
92.18096234309624
149.02865914258223
124.57531927616203
106.15133369624388
99.46612936537156
123.37500552617212
93.16770186335404
74.86159961770676
77.17345653086939
74.90166136717278
92.38734441201306
89.19338159255429
97.13215872937423
82.02586275452651
81.1467190642624
114.0275387263339
104.47761194029852
117.77490232534767
141.01024439425524
96.57920480706895
143.09184755662324
99.63751870694414
99.41089837997053
113.7781553526933
99.39759036144578
103.78148307481095
113.10904872389791
107.73294234825495
113.04347826086956
92.16275259421082
136.7170291693377
80.48780487804879
101.09793241425854
91.6453810086454
74.17148869016306
141.55822359443138
92.40246406570841
138.50915098218857
88.63025962399284
143.399191802155
110.49967955092929
124.3814859145371
108.79096251716179
147.77597162701343
99.13829726376096
116.5473674863369
98.77085162423178
73.3695652173913
98.99342931112946
84.65608465608466
116.55011655011654
76.13929769111809
96.87847195659722
100.52356020942408
105.26315789473685
103.47093242830758
106.1357721649082
76.37906647807638
113.62678713631144
105.56767433357766
137.71617614204965
101.08002361656682
113.83099905600537
99.68500670664865
112.876254180602
106.48550383679525
152.51117271432776
82.75862068965517
120.60301507537689
116.74863799336332
107.05481002359285
119.11017256706619
94.37086092715232
136.86131386861314
123.9647101985472
140.35087719298247
118.68990087415114
79.6116504854369
105.76923076923076
102.56410256410257
92.51644736842105
81.66969147005445
101.5706507024158
94.86166007905139
105.12129380053908
154.41176470588235
58.679706601467
110.09174311926604
111.65791931344093
80.61420345489444
82.01929953174792
89.14421553090332
91.81323799990778
120.36529146455328
103.61067503924646
91.0333257833472
105.49244047032282
94.0275649642323
78.2444042210248
91.06603197978855
92.84543401629746
95.23809523809524
70.23400344159623
78.38283828382838
134.30564652275964
132.3479503241422
81.0002359131871
116.70480104100683
71.78245895120084
112.96395911780527
113.94465545306564
115.64625850340136
96.8815966948305
86.42195809111179
103.82663443887934
108.97523023287704
105.01366344443261
90.7258064516129
131.05697764511206
64.03608996410874
95.09250123057204
116.58934800853478
72.14127570303476
93.1158381268872
97.43589743589745
80.0
121.9733791536236
121.30538749236997
106.19469026548673
114.79591836734694
127.61129938504115
91.91176470588235
156.53453412713736
147.4201474201474
74.8379927543216
109.78428351309708
70.8289611752361
110.31051054026604
91.11780842342722
128.43264104869533
145.49148863058326
130.43478260869566
114.93506493506493
85.86014851485149
120.39537842274027
87.42559523809524
103.66275051831376
102.19688542825361
75.62075184672179
103.18504724843314
151.32713900910989
102.39430596641665
115.64193722730788
80.47755380427456
103.74963766225028
86.31000973145359
90.06004002668445
103.13531353135313
93.59739555073249
137.36710305142705
98.19237654027017
141.38291590854212
106.05656350053361
102.20564652128482
115.92769203422186
111.6382919341334
91.14323234916365
88.82631568428464
111.75036458556445
91.7925431409654
136.75582513336542
70.92300858239327
94.0402021864347
139.82548226197235
101.5038070976537
75.0
91.6030534351145
76.81643432743554
120.16574585635358
162.71186440677965
131.112577629572
85.63747414309002
97.39996212223696
150.0
91.70305676855895
88.52459016393443
87.4439461883408
83.60655737704919
88.8157894736842
78.29570449340183
106.71936758893281
110.85450346420323
90.29345372460497
118.03278688524591
91.00937672366244
118.38531895767252
108.49907800442577
86.41975308641975
79.41176470588235
96.18555567769594
117.92452830188678
65.05383747166091
90.06431878994728
113.0820545375902
73.67022610795635
82.67716535433071
91.49724426936123
84.90566037735849
96.07027453245435
116.25
116.19718309859155
85.71428571428571
96.64515261530187
86.70520231213872
100.96470310560844
110.42944785276075
81.62929847152975
150.32270363007544
92.24855861627162
75.92115132907567
112.41371076722461
137.71101343829972
100.91743119266054
93.94297164276142
115.49678052724282
102.85714285714286
92.69662921348315
94.6969696969697
87.27126746243518
103.39219450966769
96.66357012768513
109.0909090909091
131.0615989515072
92.1863795109464
92.59259259259258
105.66007315199064
92.44180403261963
88.1704628949302
86.43822644126139


==> qywcsxvghtvfywvhwqxdxgsghvfsdrjk/HeartRateCC2015.txt <==
95.10086455331411
100.07388788722339
110.06575144548432
112.62125261580456
104.76429198351397
105.33159947984394
100.61849630688194
116.45049307079609
108.43373493975903
106.562115997669
123.45316887776237
74.21875
115.55812718244937
94.99390059996564
77.1366175533867
95.33033436206868
125.3242474801123
111.99307136198506
77.47933884297521
78.5250938886992
126.84841931013486
98.9010989010989
127.46108147459398
116.6306695464363
114.8252837619825
110.42775417554947
80.3069330983017
71.92969386208509
106.57236196769881
92.19858156028369
105.39022707641801
90.48713750475684
96.71011529779946
78.4910380502575
97.33393343909086
107.20917367457298
131.4991539125272
139.60300782436082
96.84753212311583
103.125
114.43029046075355
98.90109890109889
98.10845802827507
102.8497964431112
152.55028481138174
88.66995073891627
124.63998663120736
62.060935046249625
124.89347627252921
118.45037299528914
116.19949722072447
124.93913221763755
125.8394300312749
127.10184750479215
119.60132890365449
91.957004205854
112.76181380241293
120.15448433700473
85.50316270091463
91.52035576141341
92.3076923076923
124.09011355107128
116.64483761135025
107.00966832353303
114.6969300888758
76.01443984778288
118.64220586619795
78.10650887573965
84.69823360422181
102.71341743945437
142.64479997684606
152.3578465016462
129.82184476120173
103.74050212477837
127.61647750871838
63.963089033421774
89.32561837892464
101.90322963604072
110.91020797123338
135.38228572932817
93.22033898305085
106.73624288425049
75.36212679458026
124.75806133010327
80.92857767390005
101.85185185185185
106.49056440354103
91.62499797184249
81.86516923577109
88.10820127657769
140.06916615424694
86.81605228806806
86.90762395521747
118.42105263157895
131.44976914353376
87.44063714348925
100.6435380074515
96.77419354838709
96.77636147763167
113.35012594458438
140.82331883948441
127.83667586291752
117.13062407196504
119.13357400722022
141.47368421052633
85.61293630492665
86.78815419974686
95.65648692694678
67.56575161118043
117.77398338356312
74.44168734491315
90.09009009009009
108.42118377260142
95.94882729211086
89.00918535233198
66.33185050938255
79.67630174477821
111.30899376669635
134.11537498658848
117.73940345368916
110.65573770491804
141.14250581410892
106.6643505264838
107.81048456962439
144.48392482554902
123.68810086970772
108.88610763454318
87.2186263516979
95.40544598137024
76.87315317587908
119.78339476583422
123.43329716051986
100.81475121439769
84.75783677012907
77.49077490774908
86.29989212513485
113.63216699383263
110.75028919314296
115.53619682390995
87.80003833935008
82.6398017526249
92.91254823193616
82.9181727104074
103.88195861563125
99.77578385851315
93.43886654342319
113.94063692816043
109.81910962326553
125.49019607843137
99.59243305747488
118.40614799803708
86.32964134230602
83.34305668994715
83.93685094955661
113.40429922369198
55.73985836501989
133.85718590922588
132.81441958340804
102.71043623624192
86.89906130909816
80.13168549806805
100.26454242493584
141.6120645386869
86.45453057762948
92.97086060801394
93.00129803240253
129.73954785767572
72.58684040909407
120.75374487551294
121.69567714136853
81.92422403726519
69.67186427706464
95.54994700959189
106.93319170626165
83.7696335078534
72.4195866703819
81.30081300813008
116.2227602905569
91.17128695502365
91.3874547827929
136.7297613746628
99.21713546074164
63.114834285240285
106.6350710900474
111.00935253795132
103.78912685337725
112.02266591940436
96.54745237555542
88.39875381330125
97.31543624161074
100.80695079842641
120.04637581044466
71.2771640241978
93.38521400778211
93.54120267260579
96.81547498552169
74.86369389942982
99.41029183705801
113.69369651286816
103.61067503924646
83.61752479151484
130.35628545419388
116.47461297150032
59.678229903915565
97.65838446059787
121.8016493973356
121.71619839740339
71.28527106105513
103.27868852459017
74.98224973766627
86.95652173913044
78.45188284518828
129.42701820163316
108.97346541522751
99.2867898926048
93.20254829574826
88.95591825257857
102.56410256410257
127.51677852348995
125.34789263033778
133.89121338912133
103.64107784338402
129.0262983645262
130.98591549295776
83.76207782395349
108.86077892678625
79.02892766087106
97.47095365581056
123.42714390548993
74.83131773793242
88.52459016393442
75.10464132973841
120.52618720177615
89.57530853302683
102.66780987711716
96.96790344438972
98.56262833675565
90.3010033444816
107.31020083104085
107.15651481472304
110.60587440088484
76.65393940273806
109.2896174863388
94.84193011647255
129.81670458276045
125.90105436137739
110.93303619714158
77.77439635186232
79.52101087109018
128.47953511345696
107.5000174189843
114.21046392809586
95.21450668692701
113.04347826086956
95.4370790230679
113.8527948421431
76.1956174705237
62.28518100592643
79.48561275341982
101.01125136600388
83.38967927634437
84.34150061022638
80.47952382948401
128.71028858562838
89.71749185236035
103.44604642141333
86.0801497739952
60.303312259931396
100.53350541826089
89.81129748285876
111.9402985074627
100.47846889952154
98.14115970137046
92.41706161137441
123.59302582211433
136.57420304074876
150.68795329343172
131.32857826599584
118.47613624044811
123.28702946477814
120.09036132521047
111.1111111111111
88.56033660012734
124.20382165605095
132.14161922274297
118.25494139359016
116.32269077648303
65.53184125421149
104.58287989876378
92.48050150214257
155.7541926270508
123.15174286881985
161.47883858267718
108.73758443322404
124.30630177702763
140.65109737158264
102.03394465270706
60.260724048668976
92.4486279783166
140.45550801676825
103.71052042976257
117.43930638779788
110.30864490163293
147.69927606840938
113.13512239469341
63.36237276431768
118.30630718857056
133.2017760236803
136.22360231091116
95.08716323296356
148.9589798566834
111.77509360831426
136.03825244505143
105.29031171196783
95.77754891864056
110.90079454732071
105.97586105387106
77.6005286732829
125.46330811613777
126.37794081468274
105.60727084938345
93.69940476151744
122.56757622873357
82.82208588957056
126.00007789095724
102.66159695817491
76.99414084459215
134.2683146917575
112.83185840707965
99.00990099009901
115.00934450924137
81.81818181818181
78.53403141361257
91.66934126520498
99.28695419065411
76.54010165546035
67.87330316742081
87.09659523630853
150.61501129612583
122.6158038147139
96.80325683033409
103.68663594470047
67.71409079443865
105.76923076923076
106.98365527488855
77.70663642100907
90.43984855093696
115.52432364634375
111.99108364322394
130.11109422191086
140.32869658363106
83.55787301179512
97.22072463025191
88.48314606741573
193.30263639738294
152.7807691450749
71.72591376572703
93.79513891060073
130.40024180885865
108.87096774193549
81.06071548916033
64.18751502909062
125.82781456953641
79.20792079207921
125.94819750636563
102.96047710673793
93.26788000776344
92.63295273197737
95.23809523809524
92.43426969737608
73.23313616328548
113.68770492735145
154.20541291840425
127.82668870192191
126.44889357218125
123.25495198779424
94.03560643990029
118.02575107296138
94.38318664904381
67.13592189556039
144.2373136521519
112.29946524064171
62.200584098040565
102.92249047013976
85.61844010446767
83.34014431881201
108.17294099772492
123.5657546337158
135.42815611555935
90.22386797240654
117.06310569929911
81.86195826645265
138.53385008658364
61.10866393544889
103.26547331416768
95.87472369437269
123.75840962193077
79.2637396720448
85.94695640340636
119.17098445595855
102.09136042409507
122.34437401713211
107.47240078894295
73.67166910942821
94.44424569813616
105.02004969731394
117.97602687808494
139.75735793373403
128.48613824918127
119.28247614516147
137.83635516569308
135.42757023189148
103.68663594470047
76.60422004136628
151.41206895507503
114.9252778704766
78.9804451939647
122.86748127806753
107.71103284109391
89.50152622201351
111.58598919943267
77.99135855747183
114.63818850263036
83.7378640776699
100.75059190972746
134.5514950166113
90.9090909090909
112.4546553808948
97.5609756097561
118.6548182359799
79.22535211267606
140.0
80.25908971812507
130.30866648191795
93.90479618746528
88.83582428984641
91.01272590496228
113.30312603324725
96.61282746076165
101.7697921043603
119.31062321904037
116.35077431440307
95.17893322182593
111.68002432142751
117.85536411414743
109.26431297461687
125.84490873447564
165.74533308497843
112.16501357869653
109.87338516644189
115.99185677682424
83.88157894736842
83.7421235196322
125.96044841919635
98.4427653420486
81.41112618724559
78.37979264439237
139.26069249184573
122.7494338821682
76.43809247041617
138.81957690006027
117.24166829683247
117.52260605363296
120.37347878016192
82.19037345250938
101.08242429347598
125.2546740660448
90.32258064516128
94.83667017913594
75.88432749601574
132.70398876242965
89.08919108684915
82.66516914120257
100.55820388228763
172.37994455111786
92.13988098598705
138.98766021223415
110.10213808342873
129.51792707996796
97.64591962113383
99.54000452454567
102.96778657700166
108.10810810810811
155.0167861034095
78.28895828190183
94.33326758223954
90.83567916474776
73.58777396370529
99.91536058787534
59.40610234334797
101.5801354401806
157.6675145675228
115.99106382750738
92.15312485029688
119.50518876591472
72.25721918436051
123.88612181206165
75.44309616454842
107.22459196016607
89.71620521385726
99.58506224066389
76.95026206950753
87.63251984389727
113.04347826086956
122.74959083469722
115.48914786973852
104.42731191915935
101.60160176563919
103.5014660982673
87.10609270824288
98.094689019771
114.58333333333334
138.773269208222
75.3982644037613
68.41266774564423
94.51570938143863
83.41056533827619
79.97220521578723
104.87228572373574
117.54463365647659
98.9709005758127
90.25949605114704
103.05812493861406
103.48381125127737
86.04809559016748
73.81191521143286
65.93192340531478
105.97826086956522
102.32826361216041
101.77203240210947
91.70665017828125
80.08213552361396
109.38512796485489
116.68229453139257
129.9040301030939
99.5260663507109
102.26491214165735
68.55964414802303
76.04544983051537
86.0215053763441
102.76448704005246
82.73943595220099
109.19004041244717
47.21030042918455
89.91768784991406
80.99352051835854
104.88176964149504
122.74959083469722
87.10853560207515
107.282589768707
124.42396313364056
76.32093933463796
77.93553951526692
121.49836645446302
123.7564765889415
135.42729394737225
82.06686930091185
105.09721492380453
79.83905460421056
69.95527992138892
117.40605029251229
70.0677737028898
115.22789762295015
110.34324219479605
100.0
103.54589464688434
137.94926915626777
113.94825381897573
100.55156907444685
89.08813938523106
115.41293935893438
69.68744407029538
108.57994721405973
114.11895760140371
95.38461538461539
96.66666666666667
100.86455331412104
131.84586088754867
67.37877475548322
163.9042427705936
79.61996506010533
72.4822972056061
97.2487517717507
91.93590753874443
110.5499951895813
84.49064301333063
90.39775010044195
149.252431881812
93.71671991480298
74.5599513095903
90.63016285107388
94.74870065316595
121.1424214916347
146.09701815985937
159.0648912454058
76.05633802816902
120.12120229311375
101.35135135135134
112.57073663663404
93.89174821039092
92.85714285714285
121.85686653771761
57.22070844686649
95.95959595959596
95.32455742169769
101.09680404117627
70.69476815120574
97.34513274336283
72.74687974343215
143.521270450286
75.13416815742397
121.11143968196136
75.78008915304606
140.21800264129172
97.47292418772562
99.42141470991909
97.16623667607979
118.86792452830188
77.79499802473637
77.5061264033738
85.71428571428572
96.33225637438566
86.86947794116664
105.26315789473685
80.55850315140388
86.70301489864869
112.7043678246267
84.0
70.20251459791089
85.3651422823509
122.47575838242184
115.52635733842678
109.375
128.2051282051282
100.85446140916093
120.49329956843316
58.68325281888094
89.38127437925044
135.72783628055961
87.48865429479886
95.10086455331411
87.20487870600749
68.4203148125116
106.42064645677779
84.77141231684665
118.85245901639344
79.42973523421588
69.56108808381462
67.40971235050108
97.43226995753902
95.38449565902131
106.34489065972824
138.41804325333158
91.77820267686424
92.24598930481282
83.1792975970425
124.08759124087591
82.61731658955718
109.8901098901099
67.79661016949153
85.97569276108548
129.62962962962962
74.05290956967237
77.80226857884347
63.076267407210075
110.32978055309867
116.58031088082902
72.14064540227628
70.49608355091384
69.27175843694494
89.24485125858124
74.35186856572355
82.06686930091185
75.00192192424932
83.53510895883777
83.26274417249451
66.66271628347948
82.25167807131879
99.80430528375733
65.97287777379569
113.77175489771602
88.10234882493494
117.0606994845037
108.15939278937383
95.06319405043831
94.70540418349849
81.98646836113718
89.52071949592674
92.07161125319693
136.9255150554675
99.90423762555933
110.16374371653548
68.05067817574756
86.08894592498952
97.2972972972973
106.55737704918032
87.73903262092237
78.55216147182313
96.7741935483871
98.29907316576451
79.57687384638402
83.59133126934985
90.91527819885722
97.48294302358917
74.55799171763046
96.52276055654744
84.30913348946137
88.64667007094504
143.7094769214556
88.12594666544268
88.31976937941819
104.52992023786364
121.25072548350747
64.10514763741962
74.24355101954956
139.41480206540447
81.95450568798417
97.71854345082178
110.09174311926606
100.60975609756098
101.6453308529049
85.9258122674441
90.05771573857396
69.24144839261747
84.86135834511865
106.3948307276587
117.05258252834136
110.09174311926606
87.09500821181507
100.57803468208093
140.6986909393795
96.05401486694487
94.03007685507701
77.37320190205436
99.46524064171123
70.1702599492365
65.50563107090674
104.60618386927814
70.86381680391062
71.91852247847667
100.25387820333256
74.64932314059034
72.87290075439645
102.2714066192327
98.63335747271941
108.13128454324405
105.4945054945055
111.11111111111111
87.90739951744699
123.99197110656426
96.25668449197862
88.09135399673735
89.37241616897155
70.03918984501786
96.0673068900362
78.06691449814126
83.23281061519904
76.15479966601238
92.78757928593208
72.41179865778697
104.4048488594806
116.76546051730018
77.92603402534014
123.46037199844689
96.59113776311023
129.88428701644196
103.96621197126375
75.36632272198538
107.14285714285714
94.6508734923468
123.30710299209554
94.79917457441287
109.65902830612832
97.48094789029565
104.4929144253592
92.69662921348315
77.21308970481302
85.77566544371363
123.6097508315846
112.75419022759434
114.98515988750363
94.33962264150944
132.2951431145584
108.5179645925359
120.39045553145336
70.39712779718589
100.15138474096732
83.88602312830865
77.51676479475643
82.00922603792927
88.98560415614186
73.03174088338335
123.63187167835932
80.99688473520249
116.37931034482759
82.45243128964059
67.95780839465817
128.38075258699104
127.57020746636532
69.15948176494997
78.29954273067045
95.21642766141095
88.99876390605687
91.64603923638484
111.73072696169828
73.72458314277576
121.00460713837548
118.15464682533525
107.01339872608656
107.52447301807756
93.97135474673676
119.43793911007027
137.67913266225804
131.550387087014
102.27272727272727
86.73779165582444
124.74279594760553
94.44306139668862
146.9170677638651
90.54816838824212
81.35593220338983
141.54163286287897
111.21795243115493
132.4206177343923
120.0
82.29426433915212
131.56143691401397
110.52631578947368
110.0067654160731
101.75984676164252
86.82750013942493
103.8816324202109
89.86175115207374
101.24228687838337
68.95512773793757
99.649400193652
128.31069124857578
75.73968618088074
100.66048657881149
84.08625568107765
116.89168315674341
76.35862677494038
117.78290993071593
159.33681891476755
105.50996483001173
93.83740237217478
83.30417687142834
100.71810141156419
146.69796223194282
94.38959677908372
102.22788640437261
96.49776303251113
101.93264290956536
118.36616810836658
109.32968955024803
87.74224399692244
101.47857096748824
114.95980298763763
91.26080220526659
84.2855256466807
118.16171875410284
109.2727225395238
119.65811965811966
110.06402179561135
87.68409092213915
155.62805517325813
123.59666289010197
88.88888888888889
82.95706543252362
86.18055699987787
74.74398317164133
92.09137417771822
100.7751937984496
82.1917808219178
97.9891803613351
127.80353339180554
113.24495463393636
98.8738372925954
72.61026507452974
121.281615912148
107.33050984526369
126.04600679247926
121.24528608431478
102.47234302922449
117.90149744726882
112.63499102540484
82.5874084484166
100.73666081714461
125.05468774128687
111.09914083331088
92.59259259259258
98.6842105263158
73.82039620636984
86.98490439116365
121.95121951219512


==> qywcsxvghtvfywvhwqxdxgsghvfsdrjk/HeartRateCC3.txt <==
121
130
102
140
107
105
127
114
88
148
150
120
74
95
128
136
119
82
118
106
150
98
111
79
127
105
97
101
120
85
102
112
91
126
112
124
131
122
77
102
95
112
84
89
82
91
82
80
82
102
149
126
141
88
97
95
89
99
124
98
98
120
86
92
83
100
124
124
112
100
95
149
93
104
81
113
104
107
105
154
103
102
79
137
130
104
98
109
102
133
100
97
94
89
100
105
81
104
128
85
125
79
130
100
96
107
100
124
108
122
84
93
101
125
87
124
100
94
114
68
140
90
99
89
128
108
103
103
122
96
103
109
89
108
88
137
139
145
128
102
100
98
123
98
158
88
126
99
125
79
83
97
84
83
120
95
92
99
89
132
110
95
134
100
102
109
89
103
109
95
104
83
122
131
96
28
111
100
116
136
122
100
128
75
83
93
86
81
53
105
68
136
90
137
76
69
109
74
113
88
110
119
113
119
124
86
111
127
93
134
102
93
75
102
96
85
124
93
169
82
124
124
87
89
94
160
82
109
113
98
93
102
120
133
106
107
171
104
132
85
112
76
66
88
98
143
94
89
76
100
97
100
84
85
122
124
105
108
95
110
102
112
91
120
119
107
82
105
120
77
120
124
94
124
118
105
125
85
126
86
68
120
79
110
123
105
102
113
92
136
112
101
105
105
99
100
91
111
100
102
113
100
84
145
104
77
93
110
103
106
79
74
104
96
51
91
97
130
84
136
114
129
139
124
66
119
93
94
76
100
91
116
114
70
90
94
128
67
86
82
107
106
141
106
101
111
86
121
84
85
120
128
105
117
93
69
72
125
88
92
81
83
93
79
100
81
63
100
83
78
111
67
94
91
112
113
125
151
104
116
128
105
97
74
125
94
109
108
102
120
130
126
130
88
96
124
115
107
111
96
143
128
98
126
138
143
82
68
127
124
108
102
109
102
136
99
120
113
91
100
117
74
83
119
120
98
93
89
96
112
119
102
120
106
156
75
80
75
95
73
74
93
139
92
84
84
120
78
75
110
72
114
105
110
132
91
147
100
75
76
105
115
84
83
114
115
119
72
110
130
80
112
115
121
102
98
106
93
122
80
144
127
81
81
75
112
85
87
105
92
104
113
122
79
85
70
96
133
75
107
84
90
113
108
155
105
97
98
103
138
80
79
112
135
94
122
104
126
101
96
74
73
100
94
59
85
104
78
90
91
109
81
102
120
84
104
89
70
99
123
110
93
105
100
91
112
112
94
91
92
92
124
75
123
107
92
106
117
114
88
99
122
101
107
90
90
107
110
70
101
104
102
96
97
98
92
83
93
104
77
100
87
88
88
94
77
77
109
80
104
102
124
124
109
67
113
102
70
100
82
105
130
130
100
100
130
111
84
142
69
87
103
73
113
92
72
89
115
111
98
126
92
82
84
125
88
75
127
84
98
132
69
71
100
106
127
71
88
73
90
94
80
79
95
141
113
112
125
121
101
98
111
75
76
82
81
82
102
101
83
102
79
124
108
108
117
98
81
74
106
92
99
90
133
104
77
120
113
115
97
120
133
95
90
118
90
119
105
119
110
105
104
146
104
119
106
82
111
116
86
74
102
96
97
80
80
118
111
116
82
113
122
103
105
125
138
134
122
64
124
118
102
84
85
102
87
115
64
83
89
105
101
69
134
101
107
105
98
89
100
87
104
96
112
75
122
92
126
106
121
91
120
78
101
81
97
101
65
123
112
111
122
146
110
125
122
80
104
92
97
101
132
85
63
115
76
84
129
86
92
143
95
112
69
83
124
97
109
92
85
103
97
96
103
138
150
98
89
89
91
105
105
25
142
86
94
98
99
103
106
80
118
82
127
111
116
86
83
86
89
97
99
112
129
96
130
111
114
97
79
130
104
92
124
110
132
98



==> qywcsxvghtvfywvhwqxdxgsghvfsdrjk/Signal_Length_Distribution_Raw_Folder.txt <==
15.648004535147392
31.696009070294785
22.59201814058957
23.296009070294783
24.99201814058957
21.648004535147393
16.24
21.15201814058957
15.76
30.448004535147394
30.496009070294786
30.352018140589568
32.35201814058957
29.79201814058957
30.4
29.39201814058957
29.488004535147393
29.39201814058957
29.15201814058957
26.99201814058957
30.848004535147393
28.448004535147394
32.75201814058957
29.95201814058957
28.304013605442176
27.24800453514739
15.95201814058957
23.88800453514739
15.296009070294785
23.904013605442177
31.056009070294785
34.592018140589566
30.096009070294784
37.95201814058957
26.59201814058957
29.88800453514739
26.256009070294784
28.96
31.056009070294785
29.34401360544218
29.79201814058957
32.784013605442176
29.696009070294785
13.888004535147392
33.74401360544218
31.296009070294783
29.08800453514739
33.184013605442175
29.39201814058957
32.656009070294786
43.888004535147395
35.36
31.15201814058957
30.192018140589568
29.55201814058957
26.352018140589568
25.95201814058957
21.08800453514739
37.08800453514739
30.99201814058957
30.16
29.744013605442177
30.99201814058957
31.36
31.84
31.648004535147393
30.896009070294784
29.55201814058957
30.4
29.15201814058957
46.49600907029478
25.696009070294785
31.584013605442177
36.19201814058957
30.0
41.696009070294785
21.456009070294783
25.056009070294785
15.008004535147393
15.584013605442177
14.59201814058957
16.496009070294786
32.25600907029479
32.4
29.15201814058957
29.39201814058957
32.49600907029478
31.28
30.448004535147394
30.864013605442178
31.92
30.096009070294784
26.896009070294784
17.056009070294785
28.448004535147394
32.4
31.08800453514739
29.696009070294785
25.68
22.99201814058957
25.696009070294785
39.45600907029478
29.696009070294785
29.584013605442177
29.15201814058957
30.59201814058957
29.34401360544218
33.888004535147395
30.496009070294786
30.99201814058957
30.24
30.288004535147394
30.848004535147393
30.144013605442176
34.68800453514739
29.88800453514739
30.352018140589568
29.44
29.15201814058957
30.096009070294784
35.34401360544218
30.75201814058957
31.79201814058957
31.648004535147393
30.352018140589568
31.264013605442177
29.76
28.448004535147394
24.336009070294786
32.56
35.64800453514739
36.288004535147394
35.056009070294785
30.192018140589568
32.096009070294784
30.59201814058957
30.4
45.2
29.44
29.95201814058957
29.84
30.096009070294784
30.688004535147392
30.64
30.59201814058957
27.76
27.88800453514739
29.36
27.76
42.49600907029478
29.584013605442177
27.104013605442177
22.704013605442178
24.352018140589568
19.984013605442176
29.776009070294783
30.99201814058957
29.88800453514739
26.976009070294786
30.96
30.496009070294786
29.34401360544218
34.144013605442176
30.544013605442178
35.79201814058957
38.096009070294784
35.85600907029478
35.29600907029479
35.34401360544218
24.384013605442178
34.144013605442176
28.896009070294784
29.984013605442176
31.488004535147393
31.39201814058957
30.352018140589568
31.488004535147393
15.696009070294785
14.256009070294784
14.19201814058957
12.56
30.352018140589568
29.79201814058957
29.696009070294785
30.99201814058957
29.18401360544218
29.056009070294785
30.784013605442176
30.16
30.688004535147392
29.104013605442177
28.704013605442178
26.448004535147394
31.2
30.48
30.64
27.08800453514739
15.552018140589569
19.456009070294783
14.656009070294784
6.496009070294784
29.79201814058957
30.544013605442178
29.296009070294783
30.256009070294784
29.744013605442177
37.696009070294785
29.36
30.352018140589568
33.696009070294785
23.79201814058957
24.48
25.15201814058957
21.424013605442177
15.424013605442177
30.416009070294784
18.96
30.448004535147394
31.68
31.296009070294783
27.55201814058957
29.28
31.39201814058957
30.944013605442176
31.296009070294783
27.88800453514739
29.44
29.34401360544218
27.24800453514739
30.496009070294786
29.584013605442177
17.056009070294785
31.88800453514739
25.76
25.88800453514739
26.99201814058957
30.896009070294784
30.688004535147392
23.056009070294785
24.544013605442178
21.34401360544218
22.496009070294786
28.944013605442176
29.696009070294785
28.96
29.18401360544218
31.47201814058957
32.592018140589566
33.28
30.08
30.256009070294784
38.06401360544218
29.456009070294783
29.6
31.2
39.6
51.58401360544217
30.99201814058957
47.85600907029478
32.75201814058957
29.6
28.896009070294784
31.296009070294783
28.99201814058957
28.688004535147392
28.99201814058957
28.75201814058957
29.08800453514739
31.2
42.272018140589566
30.144013605442176
30.8
29.76
30.496009070294786
20.304013605442176
24.192018140589568
24.4
22.848004535147393
30.336009070294786
31.24800453514739
31.08800453514739
31.056009070294785
16.096009070294784
21.648004535147393
30.144013605442176
22.544013605442178
32.096009070294784
33.58401360544217
29.55201814058957
29.488004535147393
29.696009070294785
34.04800453514739
30.192018140589568
30.544013605442178
31.39201814058957
32.144013605442176
32.38401360544218
29.856009070294785
30.848004535147393
34.4
31.76
31.744013605442177
32.96
30.656009070294786
31.24800453514739
29.6
30.75201814058957
30.784013605442176
31.95201814058957
31.44
34.19201814058957
31.18401360544218
30.656009070294786
17.28
14.848004535147393
20.99201814058957
14.56
17.39201814058957
27.39201814058957
19.456009070294783
14.704013605442176
19.15201814058957
25.36
22.88
24.99201814058957
38.656009070294786
27.984013605442176
28.048004535147392
18.192018140589568
24.384013605442178
28.544013605442178
20.288004535147394
19.68
20.352018140589568
23.88800453514739
20.0
22.288004535147394
16.096009070294784
20.784013605442176
15.68
21.79201814058957
17.95201814058957
17.84
26.288004535147394
20.99201814058957
20.48
18.8
13.488004535147393
14.544013605442176
20.944013605442176
21.504013605442175
16.352018140589568
26.75201814058957
26.944013605442176
14.784013605442176
16.59201814058957
21.2
19.15201814058957
15.552018140589569
16.75201814058957
10.56
15.296009070294785
17.488004535147393
17.36
18.096009070294784
14.656009070294784
12.848004535147393
28.496009070294786
18.75201814058957
31.24800453514739
33.26401360544218
31.15201814058957
19.79201814058957
25.584013605442177
17.056009070294785
15.696009070294785
13.744013605442177
20.096009070294784
17.856009070294785
19.15201814058957
22.688004535147392
14.48
7.552018140589569
19.39201814058957
15.488004535147393
22.288004535147394
19.648004535147393
18.688004535147392
18.99201814058957
21.696009070294785
14.992018140589568
11.984013605442177
29.18401360544218
12.992018140589568
20.144013605442176
16.864013605442178
15.6
11.68
16.384013605442178
17.39201814058957
35.58401360544217
31.88800453514739
31.24800453514739
33.29600907029479
22.99201814058957
16.75201814058957
20.448004535147394
15.95201814058957
40.784013605442176
32.89600907029479
33.44
30.784013605442176
36.544013605442174
30.59201814058957
30.192018140589568
14.4
12.784013605442176
15.456009070294785
14.944013605442176
19.55201814058957
11.95201814058957
10.56
17.18401360544218
19.24800453514739
41.79201814058957
28.99201814058957
30.848004535147393
30.784013605442176
30.288004535147394
31.08800453514739
32.4
23.15201814058957
32.99201814058957
30.384013605442178
34.784013605442176
27.296009070294783
31.984013605442176
25.584013605442177
30.048004535147392
28.064013605442177
30.0
29.68
18.704013605442178
22.99201814058957
35.71201814058957
40.84800453514739
11.152018140589568
15.248004535147393
21.76
17.08800453514739
11.36
13.552018140589569
17.648004535147393
10.384013605442178
11.392018140589569
14.19201814058957
30.256009070294784
29.648004535147393
30.192018140589568
30.56
30.16
30.59201814058957
30.08
34.99201814058957
29.79201814058957
30.352018140589568
30.64
19.2
24.4
24.448004535147394
28.448004535147394
10.19201814058957
16.288004535147394
21.744013605442177
29.664013605442175
31.34401360544218
30.656009070294786
30.192018140589568
15.088004535147393
16.656009070294786
13.44
14.75201814058957
22.896009070294784
27.24800453514739
34.096009070294784
20.048004535147392
30.256009070294784
30.96
31.104013605442177
30.224013605442178
31.95201814058957
29.88800453514739
31.664013605442175
30.96
29.488004535147393
29.904013605442177
30.56
36.19201814058957
30.288004535147394
30.448004535147394
21.76
17.52
15.296009070294785
30.99201814058957
21.296009070294783
26.496009070294786
30.64
15.648004535147392
18.288004535147394
14.704013605442176
13.36
35.84
35.79201814058957
32.49600907029478
37.79201814058957
37.85600907029478
34.24
35.29600907029479
32.04800453514739
32.35201814058957
31.696009070294785
40.49600907029478
31.15201814058957
31.904013605442177
30.352018140589568
30.656009070294786
38.0
31.08800453514739
18.528004535147392
25.6
30.56
31.84
33.29600907029479
27.15201814058957
24.59201814058957
38.49600907029478
31.296009070294783
33.15201814058957
40.04800453514739
34.49600907029478
32.99201814058957
31.08800453514739
29.456009070294783
30.064013605442177
49.98401360544218
32.35201814058957
31.488004535147393
21.504013605442175
29.2
24.784013605442176
26.99201814058957
36.19201814058957
24.496009070294786
22.99201814058957
24.448004535147394
11.95201814058957
22.896009070294784
46.25600907029479
35.29600907029479
33.95201814058957
23.648004535147393
21.95201814058957
20.99201814058957
21.04
31.648004535147393
31.696009070294785
31.2
30.096009070294784
31.08800453514739
30.144013605442176
24.59201814058957
16.384013605442178
20.75201814058957
28.784013605442176
15.888004535147392
31.76
14.048004535147392
26.384013605442178
29.39201814058957
30.544013605442178
33.29600907029479
30.8
32.89600907029479
33.15201814058957
24.656009070294786
30.496009070294786
30.848004535147393
30.192018140589568
29.696009070294785
30.384013605442178
30.448004535147394
24.048004535147392
24.656009070294786
30.48
34.16
31.18401360544218
30.56
31.488004535147393
30.24
30.75201814058957
29.744013605442177
30.656009070294786
25.68
26.16
28.448004535147394
27.79201814058957
31.24800453514739
34.56
31.34401360544218
27.18401360544218
30.384013605442178
28.688004535147392
29.79201814058957
29.584013605442177
30.784013605442176
29.44
29.79201814058957
28.4
37.84
25.2
28.352018140589568
25.456009070294783
28.192018140589568
25.744013605442177
27.39201814058957
28.896009070294784
29.456009070294783
29.55201814058957
26.192018140589568
26.784013605442176
24.384013605442178
28.4
27.456009070294783
26.59201814058957
23.744013605442177
28.75201814058957
27.18401360544218
11.856009070294785
25.71201814058957
25.88800453514739
28.256009070294784
30.8
27.55201814058957
31.88800453514739
23.79201814058957
32.08
15.84
22.96
19.88800453514739
19.744013605442177
30.59201814058957
30.96
30.288004535147394
29.696009070294785
31.744013605442177
31.79201814058957
34.75201814058957
31.056009070294785
24.688004535147392
26.384013605442178
28.288004535147394
31.15201814058957
34.38401360544218
29.648004535147393
29.056009070294785
26.448004535147394
27.648004535147393
29.36
28.0
26.048004535147392
26.192018140589568
31.08800453514739
32.4
32.144013605442176
28.304013605442176
28.192018140589568
25.504013605442175
28.56
22.192018140589568
19.76
13.248004535147393
16.08
33.696009070294785
27.904013605442177
29.648004535147393
29.15201814058957
28.99201814058957
30.0
32.84800453514739
38.784013605442176
28.848004535147393
27.696009070294785
25.296009070294783
27.056009070294785
29.55201814058957
28.288004535147394
31.34401360544218
30.688004535147392
27.88800453514739
28.256009070294784
25.39201814058957
26.08
28.256009070294784
29.296009070294783
28.688004535147392
28.096009070294784
29.2
19.95201814058957
29.24800453514739
31.456009070294783
30.784013605442176
30.8
30.784013605442176
30.448004535147394
27.88800453514739
27.6
30.4
27.95201814058957
31.056009070294785
30.4
29.696009070294785
29.34401360544218
31.6
30.784013605442176
31.264013605442177
30.704013605442178
31.88800453514739
30.848004535147393
29.44
33.55201814058957
30.256009070294784
29.488004535147393
19.04
32.25600907029479
22.59201814058957
28.192018140589568
29.264013605442177
28.352018140589568
28.8
30.048004535147392
32.99201814058957
28.56
27.95201814058957
28.99201814058957
27.95201814058957
28.4
29.18401360544218
28.688004535147392
29.6
29.696009070294785
29.08800453514739
28.688004535147392
31.39201814058957
30.496009070294786
31.488004535147393
31.39201814058957
29.744013605442177
31.79201814058957
37.64800453514739
29.24800453514739
28.0
28.288004535147394
34.35201814058957
34.08
28.048004535147392
27.36
28.944013605442176
20.75201814058957
27.744013605442177
29.79201814058957
28.976009070294786
29.79201814058957
20.896009070294784
24.384013605442178
26.656009070294786
30.384013605442178
19.76
20.096009070294784
28.144013605442176
29.744013605442177
28.8
28.464013605442176
16.99201814058957
20.896009070294784
22.352018140589568
19.79201814058957
27.68
24.59201814058957
30.192018140589568
23.584013605442177
31.88800453514739
33.6
36.70401360544218
39.08800453514739
32.99201814058957
32.19201814058957
29.296009070294783
27.68
28.8
30.352018140589568
30.896009070294784
30.24
30.75201814058957
29.79201814058957
32.784013605442176
30.75201814058957
29.79201814058957
30.75201814058957
30.096009070294784
36.99201814058957
29.904013605442177
26.848004535147393
27.55201814058957
35.84
38.51201814058957
28.144013605442176
33.26401360544218
27.856009070294785
31.296009070294783
20.208004535147392
27.984013605442176
61.84
8.848004535147393
27.6
29.504013605442175
27.08800453514739
31.584013605442177
25.08800453514739
36.99201814058957
34.04800453514739
30.75201814058957
44.25600907029479
32.096009070294784
29.664013605442175
28.75201814058957
30.352018140589568
30.496009070294786
27.44
25.79201814058957
31.95201814058957
32.89600907029479
31.856009070294785
30.56
28.944013605442176
28.59201814058957
29.15201814058957
25.39201814058957
19.2
25.984013605442176
29.79201814058957
28.688004535147392
26.256009070294784
31.76
33.39201814058957
36.144013605442176
30.656009070294786
30.0
30.864013605442178
29.984013605442176
33.504013605442175
30.88
31.24800453514739
7.2
40.8
22.656009070294786
11.76
21.55201814058957
42.72
21.55201814058957
20.896009070294784
30.99201814058957
16.896009070294784
37.248004535147395
12.368004535147392
20.544013605442178
19.39201814058957
22.784013605442176
20.48
29.648004535147393
29.488004535147393
29.984013605442176
30.0
36.592018140589566
29.08800453514739
33.15201814058957
26.496009070294786
31.6
30.544013605442178
16.896009070294784
27.79201814058957
31.28
28.75201814058957
33.64800453514739
30.64
27.76
28.75201814058957
28.48
29.95201814058957
27.296009070294783
28.24
30.192018140589568
28.496009070294786
29.2
29.24800453514739
30.288004535147394
31.34401360544218
19.744013605442177
28.064013605442177
31.88800453514739
30.75201814058957
5.68
26.496009070294786
30.688004535147392
31.24800453514739
31.79201814058957
22.96
24.048004535147392
16.688004535147392
16.848004535147393
35.08800453514739
30.496009070294786
16.096009070294784
29.95201814058957
35.15201814058957
34.288004535147394
35.48800453514739
32.04800453514739
34.99201814058957
24.448004535147394
24.784013605442176
30.848004535147393
32.84800453514739
31.296009070294783
28.16
38.30401360544218
23.648004535147393
14.43201814058957
22.688004535147392
34.38401360544218
29.55201814058957
29.28
29.36
31.296009070294783
38.68800453514739
23.856009070294785
19.584013605442177
19.808004535147393
22.99201814058957
29.39201814058957
40.38401360544218
27.696009070294785
29.55201814058957
31.44
30.4
30.88
30.656009070294786
23.08800453514739
29.55201814058957
29.55201814058957
30.688004535147392
30.192018140589568
29.76
29.696009070294785
29.68
34.68800453514739
27.08800453514739
29.488004535147393
28.848004535147393
29.95201814058957
28.784013605442176
29.88800453514739
30.544013605442178
17.456009070294783
21.04
19.08800453514739
20.64
28.352018140589568
28.59201814058957
34.96
27.856009070294785
29.08800453514739
29.24800453514739
29.79201814058957
28.75201814058957
30.544013605442178
11.792018140589569
19.104013605442177
32.0
29.15201814058957
33.64800453514739
31.88800453514739
29.696009070294785
31.34401360544218
29.39201814058957
29.79201814058957
36.592018140589566
32.288004535147394
27.15201814058957
33.55201814058957
31.296009070294783
19.696009070294785
15.504013605442177
18.56
30.448004535147394
27.056009070294785
29.488004535147393
28.99201814058957
19.95201814058957
22.688004535147392
30.784013605442176
26.544013605442178
31.24800453514739
29.79201814058957
33.08800453514739
30.59201814058957
29.056009070294785
27.456009070294783
28.256009070294784
30.352018140589568
28.864013605442178
27.76
31.55201814058957
31.39201814058957
33.55201814058957
29.55201814058957
30.288004535147394
28.88
29.296009070294783
28.784013605442176
28.496009070294786
28.464013605442176
34.08
19.536009070294785
18.688004535147392
15.888004535147392
25.08800453514739
18.336009070294786
32.592018140589566
30.288004535147394
29.24800453514739
28.464013605442176
29.39201814058957
29.28
34.144013605442176
31.264013605442177
30.99201814058957
30.59201814058957
30.59201814058957
30.384013605442178
28.896009070294784
18.448004535147394
20.0
19.6
9.184013605442177
16.192018140589568
28.99201814058957
28.048004535147392
29.296009070294783
29.15201814058957
29.39201814058957
29.44
28.48
29.296009070294783
29.34401360544218
29.696009070294785
29.488004535147393
30.896009070294784
29.76
30.848004535147393
28.944013605442176
29.584013605442177
29.04
29.984013605442176
27.984013605442176
31.488004535147393
25.24800453514739
29.488004535147393
28.75201814058957
27.056009070294785
28.99201814058957
30.56
32.19201814058957
28.848004535147393
28.59201814058957
29.904013605442177
30.256009070294784
29.24800453514739
30.096009070294784
29.88800453514739
30.384013605442178
28.96
27.34401360544218
29.15201814058957
28.0
28.384013605442178
29.18401360544218
28.352018140589568
28.88
29.2
21.72800453514739
22.8
20.496009070294786
22.048004535147392
27.504013605442175
32.288004535147394
28.8
26.75201814058957
25.696009070294785
32.89600907029479
25.008004535147393
27.95201814058957
37.26401360544218
32.592018140589566
31.68
30.56
28.192018140589568
29.744013605442177
29.104013605442177
28.848004535147393
29.08800453514739
31.15201814058957
29.456009070294783
30.848004535147393
26.944013605442176
28.496009070294786
30.56
28.464013605442176
30.288004535147394
28.896009070294784
41.36
11.504013605442177
30.8
18.656009070294786
19.2
19.504013605442175
20.48
28.352018140589568
29.744013605442177
25.68
30.16
26.784013605442176
29.984013605442176
28.192018140589568
27.44
29.79201814058957
17.79201814058957
27.904013605442177
20.0
29.79201814058957
38.38401360544218
31.36
39.39201814058957
29.15201814058957
29.36
28.96
36.4
26.352018140589568
26.544013605442178
26.99201814058957
25.696009070294785
34.84800453514739
30.288004535147394
28.59201814058957
31.18401360544218
29.79201814058957
31.488004535147393
30.59201814058957
28.88
27.984013605442176
24.192018140589568
27.04
25.856009070294785
26.896009070294784
31.296009070294783
35.504013605442175
24.59201814058957
23.79201814058957
12.288004535147392
18.688004535147392
24.704013605442178
29.18401360544218
29.056009070294785
26.096009070294784
28.192018140589568
28.688004535147392
28.99201814058957
29.24800453514739
28.496009070294786
28.256009070294784
30.288004535147394
28.75201814058957
28.944013605442176
27.984013605442176
28.99201814058957
26.192018140589568
27.296009070294783
21.88800453514739
27.984013605442176
32.04800453514739
30.448004535147394
30.704013605442178
29.95201814058957
30.64
19.104013605442177
31.056009070294785
32.89600907029479
15.984013605442177
17.296009070294783
18.048004535147392
21.2
30.656009070294786
31.24800453514739
28.096009070294784
30.59201814058957
24.496009070294786
23.88800453514739
20.704013605442178
25.696009070294785
32.75201814058957
30.288004535147394
31.648004535147393
28.99201814058957
25.968004535147394
28.88
28.048004535147392
26.59201814058957
29.488004535147393
16.496009070294786
30.88
24.0
40.64
44.38401360544218
52.68800453514739
30.848004535147393
5.248004535147392
35.55201814058957
30.75201814058957
29.2
29.488004535147393
29.44
30.99201814058957
40.70401360544218
37.36
30.48
29.488004535147393
30.688004535147392
30.0
37.056009070294785
21.456009070294783
19.34401360544218
23.2
20.064013605442177
27.696009070294785
28.704013605442178
27.88800453514739
27.744013605442177
29.744013605442177
33.36
17.34401360544218
27.504013605442175
22.688004535147392
30.096009070294784
19.984013605442176
21.904013605442177
29.6
30.96
29.488004535147393
29.24800453514739
30.88
29.856009070294785
17.104013605442177
23.664013605442175
25.6
24.384013605442178
32.99201814058957
55.85600907029478
28.59201814058957
29.95201814058957
30.848004535147393
36.08
31.39201814058957
32.89600907029479
29.456009070294783
30.96
29.04
27.24800453514739
29.696009070294785
29.056009070294785
28.192018140589568
28.08
29.744013605442177
30.096009070294784
29.744013605442177
28.8
29.648004535147393
29.296009070294783
28.99201814058957
29.056009070294785
30.59201814058957
31.08800453514739
29.648004535147393
28.56
22.448004535147394
33.79201814058957
20.192018140589568
19.744013605442177
29.39201814058957
29.24800453514739
30.0
35.08800453514739
33.056009070294785
29.34401360544218
30.8
28.656009070294786
29.39201814058957
5.152018140589569
28.496009070294786
28.24
27.056009070294785
28.59201814058957
31.79201814058957
30.896009070294784
34.656009070294786
30.16
38.096009070294784
30.192018140589568
31.488004535147393
29.88800453514739
30.944013605442176
30.496009070294786
30.99201814058957
29.664013605442175
29.24800453514739
30.496009070294786
31.76
30.944013605442176
31.2
30.75201814058957
25.79201814058957
29.39201814058957
30.496009070294786
30.704013605442178
30.8
32.44800453514739
32.88
30.896009070294784
34.096009070294784
34.592018140589566
31.34401360544218
30.496009070294786
31.456009070294783
27.88800453514739
28.896009070294784
27.79201814058957
28.192018140589568
28.96
39.888004535147395
29.55201814058957
34.35201814058957
31.104013605442177
29.88800453514739
31.04
33.15201814058957
30.16
31.24800453514739
29.88800453514739
31.08800453514739
30.096009070294784
29.34401360544218
28.99201814058957
30.496009070294786
29.296009070294783
30.288004535147394
28.256009070294784
28.688004535147392
32.4
29.18401360544218
31.79201814058957
28.688004535147392
33.2
32.89600907029479
31.856009070294785
33.39201814058957
36.96
30.59201814058957
30.784013605442176
30.64
27.584013605442177
30.144013605442176
27.968004535147394
28.288004535147394
14.704013605442176
20.096009070294784
17.264013605442177
20.59201814058957
27.6
27.08800453514739
28.048004535147392
29.296009070294783
30.24
30.99201814058957
30.75201814058957
31.6
31.104013605442177
27.07201814058957
22.048004535147392
16.96
21.984013605442176
27.79201814058957
30.16
29.664013605442175
30.08
30.352018140589568
29.696009070294785
30.688004535147392
30.352018140589568
44.75201814058957
31.648004535147393
29.456009070294783
30.56
28.192018140589568
30.848004535147393
31.88800453514739
30.784013605442176
30.384013605442178
31.664013605442175
29.504013605442175
29.456009070294783
43.79201814058957
30.56
30.56
30.688004535147392
31.24800453514739
30.704013605442178
30.288004535147394
30.8
30.384013605442178
30.59201814058957
29.08800453514739
30.688004535147392
29.584013605442177
30.688004535147392
30.384013605442178
30.784013605442176
34.64
31.584013605442177
36.99201814058957
31.08800453514739
43.15201814058957
18.944013605442176
18.192018140589568
31.18401360544218
30.99201814058957
33.76
30.75201814058957
58.75201814058957
31.2
35.15201814058957
31.456009070294783
41.184013605442175
30.944013605442176
32.19201814058957
39.26401360544218
31.34401360544218
35.85600907029478
80.36800453514739
30.512018140589568
29.296009070294783
59.29600907029479
59.39201814058957
60.75201814058957
28.0
44.75201814058957
24.656009070294786
63.98401360544218
28.688004535147392
23.488004535147393
32.288004535147394
29.6
28.848004535147393
37.45600907029478
32.89600907029479
31.696009070294785
29.39201814058957
36.89600907029479
30.848004535147393
30.096009070294784
29.95201814058957
30.4
29.95201814058957
31.08800453514739
30.448004535147394
30.192018140589568
31.488004535147393
33.696009070294785
29.84
33.36
29.84
30.144013605442176
29.88800453514739
30.96
30.256009070294784
29.44
29.856009070294785
30.848004535147393
30.24
30.16
29.856009070294785
30.048004535147392
30.096009070294784
29.88800453514739
30.096009070294784
28.99201814058957
29.79201814058957
29.488004535147393
29.6
30.59201814058957
30.096009070294784
34.288004535147394
30.192018140589568
31.744013605442177
27.84
26.784013605442176
29.744013605442177
29.696009070294785
34.8
30.59201814058957
30.99201814058957
29.18401360544218
30.208004535147392
35.08800453514739
30.448004535147394
33.26401360544218
32.25600907029479
31.2
29.056009070294785
30.288004535147394
32.35201814058957
28.688004535147392
33.15201814058957
30.88
32.04800453514739
30.464013605442176
29.88800453514739
31.79201814058957
31.056009070294785
30.59201814058957
30.048004535147392
34.224013605442174
26.688004535147392
21.79201814058957
28.64
28.496009070294786
37.696009070294785
31.856009070294785
32.56
29.18401360544218
29.88800453514739
29.584013605442177
33.29600907029479
30.848004535147393
30.864013605442178
30.688004535147392
30.496009070294786
29.84
33.28
30.0
30.256009070294784
27.24800453514739
31.08800453514739
29.24800453514739
29.15201814058957
31.56800453514739
50.288004535147394
29.55201814058957
33.64800453514739
22.96
23.456009070294783
27.296009070294783
26.08
35.696009070294785
39.2
27.88800453514739
30.656009070294786
29.056009070294785
30.352018140589568
29.79201814058957
29.18401360544218
29.55201814058957
30.8
30.096009070294784
21.18401360544218
24.352018140589568
30.288004535147394
27.24800453514739
30.896009070294784
29.68
30.944013605442176
29.36
30.048004535147392
29.88800453514739
31.88800453514739
31.488004535147393
29.488004535147393
31.39201814058957
30.096009070294784
30.288004535147394
30.75201814058957
30.08
30.288004535147394
29.296009070294783
30.048004535147392
31.056009070294785
29.648004535147393
30.448004535147394
33.64800453514739
30.352018140589568
30.656009070294786
29.24800453514739
29.39201814058957
36.49600907029478
30.656009070294786
31.55201814058957
29.584013605442177
30.56
29.296009070294783
30.496009070294786
29.456009070294783
28.896009070294784
31.04
30.944013605442176
30.59201814058957
28.96
30.256009070294784
8.896009070294784
30.352018140589568
31.2
30.8
29.08800453514739
32.68800453514739
32.75201814058957
29.88800453514739
30.4
30.16
30.64
30.99201814058957
28.896009070294784
29.296009070294783
30.144013605442176
28.656009070294786
29.15201814058957
30.0
30.88
30.59201814058957
32.35201814058957
33.2
32.19201814058957
31.39201814058957
32.096009070294784
29.744013605442177
30.288004535147394
29.296009070294783
29.056009070294785
29.488004535147393
29.95201814058957
28.688004535147392
30.544013605442178
30.4
31.744013605442177
30.944013605442176
30.784013605442176
30.192018140589568
30.192018140589568
30.99201814058957
31.04
30.496009070294786
29.296009070294783
30.75201814058957
29.584013605442177
30.352018140589568
31.24800453514739
31.056009070294785
34.64
29.6
29.76
29.95201814058957
30.99201814058957
29.88800453514739
30.75201814058957
30.048004535147392
29.68
30.496009070294786
31.44
31.488004535147393
30.496009070294786
30.99201814058957
30.8
30.99201814058957
32.75201814058957
29.88800453514739
30.496009070294786
29.744013605442177
31.6
29.39201814058957
28.896009070294784
30.192018140589568
31.648004535147393
29.95201814058957
30.99201814058957
30.944013605442176
31.456009070294783
30.256009070294784
30.0
30.048004535147392
29.68
29.504013605442175
30.688004535147392
30.688004535147392
32.04800453514739
30.064013605442177
29.15201814058957
30.096009070294784
29.648004535147393
29.39201814058957
29.47201814058957
28.99201814058957
32.68800453514739
22.99201814058957
32.592018140589566
31.504013605442175
30.864013605442178
30.48
21.63201814058957
25.08800453514739
28.0
24.96
19.584013605442177
26.896009070294784
27.584013605442177
37.39201814058957
32.19201814058957
35.888004535147395
31.6
34.49600907029478
29.24800453514739
30.896009070294784
30.48
31.856009070294785
30.384013605442178
31.15201814058957
30.48
30.688004535147392
29.296009070294783
30.496009070294786
28.784013605442176
30.048004535147392
29.6
39.44
32.592018140589566
37.74401360544218
31.648004535147393
29.104013605442177
28.464013605442176
29.6
29.6
31.456009070294783
32.19201814058957
29.488004535147393
29.34401360544218
30.8
30.288004535147394
31.36
25.856009070294785
39.79201814058957
28.656009070294786
35.056009070294785
24.096009070294784
21.648004535147393
23.36
21.04
64.51201814058957
58.68800453514739
30.352018140589568
62.24
58.89600907029479
23.15201814058957
29.15201814058957
22.48
24.352018140589568
28.76800453514739
23.88800453514739
23.68
50.99201814058957
22.288004535147394
30.304013605442176
30.096009070294784
30.384013605442178
29.488004535147393
30.288004535147394
30.256009070294784
31.08800453514739
30.92800453514739
30.896009070294784
29.76
30.048004535147392
29.79201814058957
29.584013605442177
29.88800453514739
27.79201814058957
22.4
20.128004535147394
26.736009070294784
6.7680045351473925
29.296009070294783
31.08800453514739
21.744013605442177
22.784013605442176
20.192018140589568
17.696009070294785
23.984013605442176
19.168004535147393
24.59201814058957
29.08800453514739
28.896009070294784
31.39201814058957
29.648004535147393
29.488004535147393
29.856009070294785
30.352018140589568
30.048004535147392
29.744013605442177
33.904013605442174
31.28
26.848004535147393
25.79201814058957
26.56
31.584013605442177
33.55201814058957
29.984013605442176
30.59201814058957
28.64
29.856009070294785
28.496009070294786
28.448004535147394
27.34401360544218
25.34401360544218
33.888004535147395
30.496009070294786
29.584013605442177
29.24800453514739
28.56
30.59201814058957
27.856009070294785
29.904013605442177
30.59201814058957
31.39201814058957
29.6
31.984013605442176
34.44800453514739
28.096009070294784
26.8
27.08800453514739
25.584013605442177
28.0
25.904013605442177
27.6
29.664013605442175
30.096009070294784
29.24800453514739
29.6
37.48800453514739
32.25600907029479
31.15201814058957
28.75201814058957
31.104013605442177
30.8
25.456009070294783
28.0
28.4
28.544013605442178
29.24800453514739
29.456009070294783
28.704013605442178
28.8
25.39201814058957
26.96
24.56
26.448004535147394
30.192018140589568
29.79201814058957
29.056009070294785
28.384013605442178
29.584013605442177
28.4
29.44
30.192018140589568
32.0
30.544013605442178
31.15201814058957
30.75201814058957
25.6
29.76
28.784013605442176
28.192018140589568
29.056009070294785
33.45600907029478
29.15201814058957
29.39201814058957
29.696009070294785
29.664013605442175
26.4
27.856009070294785
26.59201814058957
29.15201814058957
29.88800453514739
30.352018140589568
13.28
31.056009070294785
29.488004535147393
30.704013605442178
30.496009070294786
30.256009070294784
30.704013605442178
29.36
28.448004535147394
28.944013605442176
28.864013605442178
29.95201814058957
29.95201814058957
28.256009070294784
31.24800453514739
29.104013605442177
29.856009070294785
30.496009070294786
30.59201814058957
29.55201814058957
28.16
29.984013605442176
29.04
29.39201814058957
32.864013605442175
29.056009070294785
29.904013605442177
29.39201814058957
29.648004535147393
30.4
19.24800453514739
28.496009070294786
6.186757369614512
31.296009070294783
28.4
27.79201814058957
30.8
29.68
28.75201814058957
29.6
29.584013605442177
29.696009070294785
29.79201814058957
28.784013605442176
29.24800453514739
30.288004535147394
30.8
29.76
30.288004535147394
30.288004535147394
29.79201814058957
28.848004535147393
28.096009070294784
29.104013605442177
26.464013605442176
30.864013605442178
26.48
27.55201814058957
30.4
28.896009070294784
32.49600907029478
26.59201814058957
30.464013605442176
28.944013605442176
30.384013605442178
31.696009070294785
30.256009070294784
29.584013605442177
29.55201814058957
32.8
26.0
29.39201814058957
29.296009070294783
29.39201814058957
29.39201814058957
28.784013605442176
30.99201814058957
32.4
30.192018140589568
28.59201814058957
30.256009070294784
29.904013605442177
31.08800453514739
28.96
29.856009070294785
37.47201814058957
29.856009070294785
29.79201814058957
29.88800453514739
29.2
9.408004535147393
29.04
32.544013605442174
29.904013605442177
28.896009070294784
29.95201814058957
30.192018140589568
31.76
30.192018140589568
30.192018140589568
30.496009070294786
29.34401360544218
30.59201814058957
29.24800453514739
29.488004535147393
29.79201814058957
29.39201814058957
29.79201814058957
31.488004535147393
31.08800453514739
29.456009070294783
29.55201814058957
29.79201814058957
28.99201814058957
29.08800453514739
30.27201814058957
30.784013605442176
28.688004535147392
30.0
28.784013605442176
28.048004535147392
29.648004535147393
29.95201814058957
31.456009070294783
30.8
29.696009070294785
31.15201814058957
31.6
29.79201814058957
29.296009070294783
30.048004535147392
30.656009070294786
31.24800453514739
29.24800453514739
29.24800453514739
29.36
29.488004535147393
28.016009070294785
30.096009070294784
29.648004535147393
28.864013605442178
30.288004535147394
29.456009070294783
29.34401360544218
30.544013605442178
31.39201814058957
30.24
28.8
29.856009070294785
29.39201814058957
29.15201814058957
30.464013605442176
29.984013605442176
29.296009070294783
46.99201814058957
29.39201814058957
29.456009070294783
29.39201814058957
29.456009070294783
29.28
29.39201814058957
31.76
29.95201814058957
28.688004535147392
29.488004535147393
29.504013605442175
29.664013605442175
29.648004535147393
20.656009070294786
29.39201814058957
28.352018140589568
28.75201814058957
28.544013605442178
29.2
30.192018140589568
29.488004535147393
30.256009070294784
32.84800453514739
29.584013605442177
30.0
29.34401360544218
33.45600907029478
34.19201814058957
39.056009070294785
32.8
30.496009070294786
29.55201814058957
31.15201814058957
18.688004535147392
28.848004535147393


==> qywcsxvghtvfywvhwqxdxgsghvfsdrjk/Signal_Length_Distribution_Raw_Folder_CC3.txt <==
21.88800453514739
21.488004535147393
23.18401360544218
30.688004535147392
10.288004535147392
28.784013605442176
9.392018140589569
6.592018140589569
20.48
20.048004535147392
21.296009070294783
32.84800453514739
22.048004535147392
22.784013605442176
20.59201814058957
27.18401360544218
17.15201814058957
16.144013605442176
17.15201814058957
28.384013605442178
17.08800453514739
19.488004535147393
10.688004535147392
23.39201814058957
11.552018140589569
19.76
20.464013605442176
21.28
30.64
20.496009070294786
12.896009070294784
22.59201814058957
11.68
14.096009070294784
23.6
26.688004535147392
13.056009070294785
14.992018140589568
22.896009070294784
20.496009070294786
21.296009070294783
22.75201814058957
11.088004535147393
17.488004535147393
16.048004535147392
19.79201814058957
11.68
14.288004535147392
8.896009070294784
14.8
14.944013605442176
13.392018140589569
16.288004535147394
30.288004535147394
18.352018140589568
14.19201814058957
11.744013605442177
15.28
19.79201814058957
18.16
14.256009070294784
16.48
13.04
15.088004535147393
19.88800453514739
19.88800453514739
20.448004535147394
20.8
19.88800453514739
21.104013605442177
19.904013605442177
20.99201814058957
20.256009070294784
19.696009070294785
19.39201814058957
17.36
17.95201814058957
16.496009070294786
21.18401360544218
26.99201814058957
21.52
9.6
21.296009070294783
13.648004535147392
18.4
16.56
16.59201814058957
15.088004535147393
16.064013605442177
14.496009070294784
18.688004535147392
15.088004535147393
22.192018140589568
20.59201814058957
20.96
22.848004535147393
20.144013605442176
12.19201814058957
23.68
12.896009070294784
11.296009070294785
11.296009070294785
19.08800453514739
18.192018140589568
10.992018140589568
19.744013605442177
21.488004535147393
29.95201814058957
11.888004535147392
32.19201814058957
13.392018140589569
19.15201814058957
21.95201814058957
21.55201814058957
20.656009070294786
30.688004535147392
13.184013605442177
20.048004535147392
17.44
21.39201814058957
21.18401360544218
20.48
21.744013605442177
29.55201814058957
20.352018140589568
20.75201814058957
21.79201814058957
20.08
23.08800453514739
27.2
22.096009070294784
18.16
16.688004535147392
13.584013605442177
12.896009070294784
13.248004535147393
12.19201814058957
5.36
20.75201814058957
20.512018140589568
18.784013605442176
21.88800453514739
21.08800453514739
21.488004535147393
20.99201814058957
21.696009070294785
19.95201814058957
15.68
5.488004535147392
21.88800453514739
20.304013605442176
20.59201814058957
20.352018140589568
20.048004535147392
23.664013605442175
21.08800453514739
32.96
15.744013605442177
19.296009070294783
14.688004535147392
12.75201814058957
20.496009070294786
19.55201814058957
21.39201814058957
21.39201814058957
15.744013605442177
9.088004535147393
20.8
29.39201814058957
21.08800453514739
20.59201814058957
23.68
32.49600907029478
17.28
14.75201814058957
10.288004535147392
14.896009070294784
21.456009070294783
9.552018140589569
14.864013605442176
12.688004535147392
12.992018140589568
21.984013605442176
17.04
22.144013605442176
20.256009070294784
11.488004535147393
21.696009070294785
20.944013605442176
9.888004535147392
16.336009070294786
38.94401360544218
19.648004535147393
14.384013605442178
10.75201814058957
16.848004535147393
21.79201814058957
17.76
12.448004535147392
23.18401360544218
28.944013605442176
25.584013605442177
20.75201814058957
20.99201814058957
24.688004535147392
25.6
27.34401360544218
22.59201814058957
18.16
20.59201814058957
22.048004535147392
19.6
19.24800453514739
19.68
20.304013605442176
26.464013605442176
19.68
10.59201814058957
14.19201814058957
23.296009070294783
31.648004535147393
7.744013605442177
6.0640136054421765
11.792018140589569
10.96
8.496009070294784
9.104013605442177
17.6
20.144013605442176
27.79201814058957
21.488004535147393
19.696009070294785
21.504013605442175
17.88800453514739
15.104013605442177
19.056009070294785
19.24800453514739
23.6
19.744013605442177
25.584013605442177
27.056009070294785
26.864013605442178
22.288004535147394
13.152018140589568
23.2
20.896009070294784
16.192018140589568
10.656009070294784
9.95201814058957
21.696009070294785
34.70401360544218
17.08800453514739
8.4
9.344013605442177
22.448004535147394
21.08800453514739
19.79201814058957
15.456009070294785
11.584013605442177
19.79201814058957
20.288004535147394
25.24800453514739
21.696009070294785
11.248004535147393
23.15201814058957
7.552018140589569
9.888004535147392
18.304013605442176
20.4
19.2
20.59201814058957
20.064013605442177
20.64
20.848004535147393
20.496009070294786
21.55201814058957
20.192018140589568
21.15201814058957
30.784013605442176
14.59201814058957
29.88800453514739
22.48
22.16
9.248004535147393
11.664013605442177
12.288004535147392
8.0
18.24
15.392018140589569
11.184013605442177
12.448004535147392
20.0
19.488004535147393
24.4
20.096009070294784
20.048004535147392
22.048004535147392
21.664013605442175
19.984013605442176
10.848004535147393
17.55201814058957
12.896009070294784
11.296009070294785
23.15201814058957
20.064013605442177
20.544013605442178
19.88800453514739
29.36
20.096009070294784
20.75201814058957
20.192018140589568
11.792018140589569
15.856009070294785
12.096009070294784
9.392018140589569
27.104013605442177
20.096009070294784
23.696009070294785
19.296009070294783
5.952018140589569
6.592018140589569
22.0
18.496009070294786
13.648004535147392
13.392018140589569
15.696009070294785
15.792018140589569
12.048004535147392
22.304013605442176
23.2
12.688004535147392
11.296009070294785
13.84
8.75201814058957
21.24800453514739
21.648004535147393
23.18401360544218
31.39201814058957
28.0
15.584013605442177
20.59201814058957
14.784013605442176
8.19201814058957
15.152018140589568
9.792018140589569
8.59201814058957
11.28
16.16
16.064013605442177
11.84
16.688004535147392
17.08800453514739
15.664013605442177
20.256009070294784
23.68
20.096009070294784
20.384013605442178
22.192018140589568
19.08800453514739
21.856009070294785
31.88800453514739
24.4
22.64
14.784013605442176
11.488004535147393
8.992018140589568
10.35201814058957
9.152018140589568
11.95201814058957
16.688004535147392
10.496009070294784
17.84
19.648004535147393
17.55201814058957
13.888004535147392
16.32
16.816009070294786
16.256009070294784
17.28
16.896009070294784
16.4
22.0
20.75201814058957
10.59201814058957
16.192018140589568
14.59201814058957
13.088004535147393
18.59201814058957
18.784013605442176
20.544013605442178
17.264013605442177
10.59201814058957
14.992018140589568
13.2
11.056009070294785
14.992018140589568
20.784013605442176
19.88800453514739
21.34401360544218
10.448004535147392
10.048004535147392
20.24
21.2
20.464013605442176
28.048004535147392
17.95201814058957
20.08
18.24
18.848004535147393
14.19201814058957
16.784013605442176
11.744013605442177
17.04
19.296009070294783
18.784013605442176
18.096009070294784
14.544013605442176
15.184013605442177
16.192018140589568
15.184013605442177
10.384013605442178
16.096009070294784
11.264013605442177
12.35201814058957
20.288004535147394
20.192018140589568
20.192018140589568
20.8
23.664013605442175
24.896009070294784
20.144013605442176
20.256009070294784
7.952018140589569
24.192018140589568
10.464013605442178
10.88
12.48
16.0
12.464013605442178
10.448004535147392
17.296009070294783
17.648004535147393
20.75201814058957
17.55201814058957
16.096009070294784
20.048004535147392
18.848004535147393
15.152018140589568
19.79201814058957
23.79201814058957
20.096009070294784
20.096009070294784
20.656009070294786
22.75201814058957
20.448004535147394
29.856009070294785
15.648004535147392
14.496009070294784
9.056009070294785
11.552018140589569
21.696009070294785
21.79201814058957
20.352018140589568
19.744013605442177
20.192018140589568
20.384013605442178
21.6
25.39201814058957
15.296009070294785
17.984013605442176
20.352018140589568
20.16
21.55201814058957
19.79201814058957
10.448004535147392
18.048004535147392
11.504013605442177
14.944013605442176
21.24800453514739
20.896009070294784
19.856009070294785
8.64
16.288004535147394
11.28
11.95201814058957
20.192018140589568
19.95201814058957
19.648004535147393
29.79201814058957
21.68
25.68
17.296009070294783
21.18401360544218
13.76
35.39201814058957
18.496009070294786
27.056009070294785
12.35201814058957
15.296009070294785
6.592018140589569
6.3520181405895695
14.56
17.696009070294785
7.984013605442177
7.056009070294785
20.192018140589568
20.848004535147393
22.48
21.39201814058957
20.384013605442178
14.59201814058957
16.288004535147394
13.392018140589569
11.696009070294785
17.584013605442177
13.696009070294785
10.8
13.76
13.36
8.688004535147392
8.19201814058957
14.0
22.288004535147394
16.0
12.784013605442176
21.18401360544218
22.784013605442176
22.096009070294784
31.76
5.456009070294785
18.544013605442178
10.688004535147392
6.96
19.056009070294785
20.75201814058957
19.95201814058957
20.59201814058957
20.496009070294786
21.08800453514739
20.99201814058957
29.2
21.39201814058957
27.6
20.896009070294784
21.696009070294785
25.2
18.99201814058957
23.08800453514739
23.55201814058957
20.464013605442176
20.59201814058957
11.344013605442177
19.648004535147393
20.4
22.4
13.344013605442177
13.984013605442177
10.256009070294784
6.16
20.99201814058957
20.96
20.688004535147392
33.74401360544218
22.496009070294786
20.59201814058957
24.99201814058957
34.544013605442174
10.656009070294784
33.39201814058957
11.648004535147392
12.992018140589568
21.264013605442177
19.79201814058957
19.88800453514739
29.18401360544218
14.064013605442177
9.456009070294785
13.056009070294785
34.30401360544218
15.056009070294785
12.19201814058957
9.504013605442177
25.904013605442177
12.35201814058957
16.544013605442178
15.792018140589569
12.448004535147392
11.792018140589569
20.0
20.8
13.888004535147392
12.688004535147392
11.792018140589569
27.696009070294785
14.144013605442177
14.96
19.79201814058957
19.44
19.296009070294783
19.88800453514739
21.488004535147393
25.18401360544218
15.488004535147393
25.08800453514739
12.19201814058957
15.696009070294785
12.656009070294784
19.296009070294783
8.896009070294784
7.3920181405895695
20.496009070294786
19.984013605442176
22.352018140589568
20.4
11.68
11.664013605442177
10.59201814058957
8.35201814058957
21.39201814058957
19.984013605442176
23.95201814058957
20.784013605442176
20.4
22.288004535147394
20.352018140589568
19.88800453514739
19.488004535147393
23.79201814058957
19.584013605442177
26.59201814058957
21.584013605442177
20.352018140589568
21.104013605442177
22.4
20.352018140589568
21.488004535147393
21.15201814058957
19.104013605442177
28.75201814058957
18.096009070294784
13.248004535147393
18.96
19.34401360544218
23.15201814058957
19.856009070294785
8.048004535147392
16.784013605442176
13.392018140589569
20.096009070294784
14.4
16.56
12.48
12.56
11.456009070294785
14.96
8.688004535147392
10.496009070294784
8.288004535147392
9.792018140589569
9.344013605442177
12.35201814058957
19.88800453514739
16.048004535147392
19.15201814058957
20.192018140589568
20.16
21.696009070294785
21.18401360544218
27.55201814058957
10.944013605442176
19.18401360544218
8.8
10.992018140589568
23.34401360544218
22.48
20.16
20.192018140589568
20.56
24.384013605442178
20.496009070294786
20.784013605442176
20.4
19.95201814058957
29.584013605442177
20.944013605442176
21.79201814058957
29.79201814058957
19.984013605442176
20.288004535147394
19.95201814058957
22.96
19.296009070294783
18.448004535147394
19.6
20.096009070294784
10.19201814058957
28.4
13.696009070294785
10.144013605442177
10.992018140589568
9.552018140589569
8.896009070294784
8.384013605442178
33.98401360544218
33.10401360544218
22.8
23.39201814058957
16.256009070294784
26.544013605442178
17.2
19.696009070294785
20.896009070294784
19.79201814058957
21.34401360544218
30.0
21.856009070294785
22.56
21.648004535147393
30.48
29.696009070294785
13.552018140589569
22.96
18.784013605442176
18.656009070294786
14.656009070294784
8.848004535147393
26.99201814058957
24.384013605442178
22.688004535147392
25.6
19.79201814058957
20.8
14.75201814058957
28.192018140589568
20.24
18.448004535147394
12.944013605442176
20.544013605442178
16.064013605442177
23.696009070294785
28.192018140589568
24.384013605442178
21.056009070294785
20.56
19.696009070294785
20.656009070294786
19.95201814058957
20.096009070294784
13.152018140589568
18.544013605442178
19.76
18.288004535147394
19.456009070294783
19.34401360544218
20.096009070294784
19.488004535147393
28.16
13.792018140589569
24.896009070294784
26.08
24.096009070294784
26.384013605442178
18.048004535147392
17.584013605442177
20.048004535147392
24.688004535147392
34.096009070294784
22.75201814058957
19.984013605442176
19.456009070294783
22.59201814058957
19.88800453514739
19.856009070294785
31.696009070294785
18.288004535147394
19.88800453514739
19.34401360544218
23.79201814058957
20.096009070294784
14.19201814058957
24.0
17.79201814058957
11.456009070294785
16.048004535147392
20.096009070294784
15.984013605442177
19.744013605442177
20.192018140589568
20.24
20.048004535147392
23.76
21.488004535147393
23.056009070294785
30.0
20.064013605442177
19.696009070294785
19.744013605442177
19.55201814058957
20.688004535147392
27.056009070294785
21.18401360544218
31.79201814058957
19.95201814058957
20.144013605442176
24.048004535147392
18.96
19.36
29.44
21.488004535147393
24.848004535147393
30.8
22.144013605442176
19.44
20.096009070294784
19.488004535147393
26.656009070294786
18.448004535147394
12.048004535147392
20.4
19.79201814058957
19.39201814058957
18.99201814058957
19.744013605442177
24.304013605442176
20.496009070294786
19.88800453514739
20.8
20.096009070294784
20.048004535147392
19.68
19.904013605442177
12.8
19.95201814058957
18.75201814058957
19.79201814058957
19.488004535147393
19.84
19.79201814058957
21.984013605442176
23.36
23.2
19.84
19.056009070294785
20.048004535147392
20.192018140589568
14.144013605442177
17.904013605442177
11.648004535147392
12.448004535147392
21.39201814058957
20.96
22.352018140589568
29.68
22.096009070294784
21.28
19.984013605442176
30.16
21.488004535147393
20.304013605442176
25.28
21.488004535147393
20.59201814058957
21.36
20.59201814058957
20.656009070294786
21.24800453514739
19.696009070294785
21.55201814058957
30.8
21.15201814058957
20.0
20.0
29.24800453514739
22.096009070294784
21.456009070294783
20.384013605442178
25.79201814058957
9.184013605442177
11.152018140589568
7.8560090702947845
11.392018140589569
10.944013605442176
10.08
8.8
8.288004535147392
22.192018140589568
21.296009070294783
22.08
29.856009070294785
15.056009070294785
17.488004535147393
18.448004535147394
30.64
14.096009070294784
21.984013605442176
20.192018140589568
20.096009070294784
22.8
7.088004535147392
15.792018140589569
8.448004535147392
10.4
10.896009070294784
22.464013605442176
17.18401360544218
20.496009070294786
20.48
20.256009070294784
23.88800453514739
21.2
18.352018140589568
17.984013605442176
19.296009070294783
10.992018140589568
13.648004535147392
12.4
13.6
13.888004535147392
20.048004535147392
19.984013605442176
21.24800453514739
19.88800453514739
9.488004535147393
11.584013605442177
12.144013605442177
12.59201814058957
26.288004535147394
21.15201814058957
24.784013605442176
24.688004535147392
19.696009070294785
18.688004535147392
31.08800453514739
9.456009070294785
21.488004535147393
17.34401360544218
12.096009070294784
14.496009070294784
17.6
15.184013605442177
14.048004535147392
20.304013605442176
21.456009070294783
15.088004535147393
23.296009070294783
21.296009070294783
9.792018140589569
7.552018140589569
12.848004535147393
25.68
10.59201814058957
11.184013605442177
12.144013605442177
24.99201814058957
13.088004535147393
13.184013605442177
19.696009070294785
21.44
20.256009070294784
20.896009070294784
21.36
20.096009070294784
24.352018140589568
20.096009070294784
21.88800453514739
28.496009070294786
21.34401360544218
30.48
8.24
12.464013605442178
9.95201814058957
7.3920181405895695
20.192018140589568
20.16
20.144013605442176
20.704013605442178
21.39201814058957
23.104013605442177
21.88800453514739
21.39201814058957
20.08
20.96
22.192018140589568
20.99201814058957
20.256009070294784
20.08
20.99201814058957
24.784013605442176
21.584013605442177
22.75201814058957
22.496009070294786
20.99201814058957
19.28
19.104013605442177
18.352018140589568
9.904013605442177
16.0
16.352018140589568
19.76
27.056009070294785
20.59201814058957
21.15201814058957
36.288004535147394
13.248004535147393
15.856009070294785
17.296009070294783
12.8
13.95201814058957
14.688004535147392
16.56
16.784013605442176
16.448004535147394
13.984013605442177
16.448004535147394
10.0
10.096009070294784
13.392018140589569
8.08
11.248004535147393
10.496009070294784
20.656009070294786
15.984013605442177
18.75201814058957
19.648004535147393
14.288004535147392
18.192018140589568
19.88800453514739
21.296009070294783
19.79201814058957
20.56
10.544013605442176
20.08
20.656009070294786
21.296009070294783
10.848004535147393
20.64
14.56
10.56
15.184013605442177
14.896009070294784
16.59201814058957
15.248004535147393
12.992018140589568
10.688004535147392
12.16
10.864013605442176
18.64
24.848004535147393
17.40800453514739
21.296009070294783
22.896009070294784
20.288004535147394
16.59201814058957
25.264013605442177
19.696009070294785
22.192018140589568
21.08800453514739
20.048004535147392
19.88800453514739
20.75201814058957
30.688004535147392
19.984013605442176
15.056009070294785
15.856009070294785
12.784013605442176
21.55201814058957
19.88800453514739
27.6
29.584013605442177
19.584013605442177
11.184013605442177
15.488004535147393
10.704013605442176
9.664013605442177
7.296009070294785
15.2
9.456009070294785
21.36
15.68
13.456009070294785
13.76
20.656009070294786
21.488004535147393
24.784013605442176
23.08800453514739
21.76
22.544013605442178
25.6
21.2
26.4
32.56
16.448004535147394
15.2
22.048004535147392
21.79201814058957
21.79201814058957
23.39201814058957
10.096009070294784
12.64
13.95201814058957
15.04
29.648004535147393
23.24800453514739
20.4
15.888004535147392
15.344013605442177
15.696009070294785
14.656009070294784
22.192018140589568
21.488004535147393
45.36
20.096009070294784
20.0
21.696009070294785
29.488004535147393
22.496009070294786
22.096009070294784
21.696009070294785
21.296009070294783
25.88800453514739
8.384013605442178
13.392018140589569
12.35201814058957
10.656009070294784
10.704013605442176
14.56
14.048004535147392
16.384013605442178
24.192018140589568
22.688004535147392
20.544013605442178
28.896009070294784
23.55201814058957
22.288004535147394
19.88800453514739
24.192018140589568
21.08800453514739
24.096009070294784
21.456009070294783
30.496009070294786
13.152018140589568
13.552018140589569
13.76
9.792018140589569
17.24800453514739
14.992018140589568
13.488004535147393
4.752018140589569
8.19201814058957
17.39201814058957
21.15201814058957
21.79201814058957
21.456009070294783
30.864013605442178
14.88
18.32
16.8
15.504013605442177
10.35201814058957
11.248004535147393
16.096009070294784
14.288004535147392
24.64
29.056009070294785
15.792018140589569
15.2
14.59201814058957
14.384013605442178
14.896009070294784
12.656009070294784
16.096009070294784
15.152018140589568
15.584013605442177
16.192018140589568
10.35201814058957
15.904013605442177
23.2
19.504013605442175
24.08
21.88800453514739
29.904013605442177
21.696009070294785
31.984013605442176
43.39201814058957
15.696009070294785
15.392018140589569
15.984013605442177
14.656009070294784
14.19201814058957
15.792018140589569
15.6
18.496009070294786
21.584013605442177
21.696009070294785
29.34401360544218
35.85600907029478
18.288004535147394
15.088004535147393
17.904013605442177
15.296009070294785
15.584013605442177
15.68
15.088004535147393
14.864013605442176
14.496009070294784
20.59201814058957
20.8
21.696009070294785
29.28
18.75201814058957
15.984013605442177
16.59201814058957
9.792018140589569
15.28
16.448004535147394
16.352018140589568
16.4
16.848004535147393
16.4
19.39201814058957
16.944013605442176
16.96
15.264013605442177
15.888004535147392
13.2
12.848004535147393
15.456009070294785
21.696009070294785
25.296009070294783
20.496009070294786
31.984013605442176
21.296009070294783
24.544013605442178
20.192018140589568
21.6
21.28
28.656009070294786
22.496009070294786
20.256009070294784
19.856009070294785
18.048004535147392
17.6
16.96
16.56
21.2
21.18401360544218
20.288004535147394
21.55201814058957
17.264013605442177
19.696009070294785
17.28
17.79201814058957
19.76
23.76
14.896009070294784
15.792018140589569
16.448004535147394
14.144013605442177
21.36
21.504013605442175
19.15201814058957
14.288004535147392
23.15201814058957
20.08
20.96
22.192018140589568
11.984013605442177
13.04
11.392018140589569
10.384013605442178
20.192018140589568
19.696009070294785
20.16
20.048004535147392
12.19201814058957
19.79201814058957
11.792018140589569
12.224013605442178
16.848004535147393
16.8
16.59201814058957
17.488004535147393
17.08800453514739
14.688004535147392
15.04
16.352018140589568
27.18401360544218
21.856009070294785
22.59201814058957
22.192018140589568
21.648004535147393
21.18401360544218
22.688004535147392
21.456009070294783
33.08800453514739
8.88
12.8
9.264013605442177
10.08
16.048004535147392
18.56
15.95201814058957
21.904013605442177
20.784013605442176
20.59201814058957
20.99201814058957
19.88800453514739
19.55201814058957
20.784013605442176
24.8
12.288004535147392
21.79201814058957
23.95201814058957
20.656009070294786
19.696009070294785
30.848004535147393
17.84
21.39201814058957
19.15201814058957
16.784013605442176
23.08800453514739
19.79201814058957
20.144013605442176
18.464013605442176
16.8
19.744013605442177
17.39201814058957
16.896009070294784
16.544013605442178
18.496009070294786
17.2
12.896009070294784
12.992018140589568
11.344013605442177
10.288004535147392
20.848004535147393
20.096009070294784
20.256009070294784
19.88800453514739
20.99201814058957
21.39201814058957
19.79201814058957
20.59201814058957
21.696009070294785
22.59201814058957
17.696009070294785
20.256009070294784
24.384013605442178
22.0
11.792018140589569
13.392018140589569
12.64
11.696009070294785
15.2
10.992018140589568
17.18401360544218
18.096009070294784
16.75201814058957
18.496009070294786
16.848004535147393
17.696009070294785
20.4
20.096009070294784
15.888004535147392
13.552018140589569
13.44
12.56
17.79201814058957
15.296009070294785
17.44
14.704013605442176
16.384013605442178
17.95201814058957
12.992018140589568
14.4
24.256009070294784
20.896009070294784
20.56
30.288004535147394
13.984013605442177
18.8
11.984013605442177
14.35201814058957
15.584013605442177
17.296009070294783
18.096009070294784
18.256009070294784
19.696009070294785
19.856009070294785
12.784013605442176
19.696009070294785
11.696009070294785
12.96
20.896009070294784
21.76
19.84
10.256009070294784
25.79201814058957
12.144013605442177
12.096009070294784
10.704013605442176
10.56
8.096009070294784
8.384013605442178
15.792018140589569
11.664013605442177
18.064013605442177
19.984013605442176
12.784013605442176
13.392018140589569
12.0
11.088004535147393
6.448004535147392
18.384013605442178
15.296009070294785
16.144013605442176
8.35201814058957
12.288004535147392
11.296009070294785
13.248004535147393
14.8
17.744013605442177
17.648004535147393
18.99201814058957
16.288004535147394
18.59201814058957
15.488004535147393
18.59201814058957
23.15201814058957
21.856009070294785
20.896009070294784
26.096009070294784
16.16
16.352018140589568
7.648004535147392
9.696009070294785
16.99201814058957
17.984013605442176
19.44
17.6
18.64
17.648004535147393
16.256009070294784
16.96
16.048004535147392
15.888004535147392
14.064013605442177
12.35201814058957
19.84
19.584013605442177
20.59201814058957
19.55201814058957
21.856009070294785
21.2
21.76
21.2
22.0
17.488004535147393
18.59201814058957
19.08800453514739
19.984013605442176
11.552018140589569
17.55201814058957
11.888004535147392
9.056009070294785
19.904013605442177
20.192018140589568
9.2
14.96
9.856009070294785
11.904013605442177
19.296009070294783
20.88
20.288004535147394
21.856009070294785
23.104013605442177
19.79201814058957
10.256009070294784
14.19201814058957
8.496009070294784
9.344013605442177
9.552018140589569
14.784013605442176
9.296009070294785
8.288004535147392
18.656009070294786
22.288004535147394
16.288004535147394
15.584013605442177
10.688004535147392
11.456009070294785
18.08
20.048004535147392
19.264013605442177
21.08800453514739
21.488004535147393
21.39201814058957
20.4
18.704013605442178
20.384013605442178
20.496009070294786
19.456009070294783
12.096009070294784
15.552018140589569
11.696009070294785
16.256009070294784
21.056009070294785
20.496009070294786
23.08800453514739
20.256009070294784
21.504013605442175
22.496009070294786
21.08800453514739
31.488004535147393
19.39201814058957
15.888004535147392
18.192018140589568
19.664013605442175
11.248004535147393
17.39201814058957
13.6
13.104013605442177
20.464013605442176
20.048004535147392
18.75201814058957
19.984013605442176
18.688004535147392
19.88800453514739
18.56
18.48
19.296009070294783
18.096009070294784
19.488004535147393
19.696009070294785
18.896009070294784
19.664013605442175
21.296009070294783
20.944013605442176
21.88800453514739
19.856009070294785
17.55201814058957
17.056009070294785
13.456009070294785
11.696009070294785
19.696009070294785
20.288004535147394
21.04
20.144013605442176
18.656009070294786
19.2
19.55201814058957
18.75201814058957
12.896009070294784
14.464013605442178
12.992018140589568
9.36
21.08800453514739
23.15201814058957
17.15201814058957
18.848004535147393
16.192018140589568
17.664013605442175
20.96
19.2
20.864013605442178
21.95201814058957
22.288004535147394
20.48
21.08800453514739
21.584013605442177
13.504013605442177
9.296009070294785
21.39201814058957
20.352018140589568
20.352018140589568
20.896009070294784
20.56
16.192018140589568
19.856009070294785
20.256009070294784
19.648004535147393
17.55201814058957
22.24
16.256009070294784
17.696009070294785
13.392018140589569
12.4
11.248004535147393
11.104013605442177
27.2
19.744013605442177
20.896009070294784
29.34401360544218
9.792018140589569
12.288004535147392
10.19201814058957
6.384013605442177
20.656009070294786
21.488004535147393
24.784013605442176
20.048004535147392
19.55201814058957
20.048004535147392
30.99201814058957
14.288004535147392
17.34401360544218
19.24800453514739
13.296009070294785
23.648004535147393
17.39201814058957
12.19201814058957
23.856009070294785
10.96
20.704013605442178
20.352018140589568
19.904013605442177
20.448004535147394
14.896009070294784
12.59201814058957
15.648004535147392
12.464013605442178
13.584013605442177
15.28
18.192018140589568
19.39201814058957
19.95201814058957
19.856009070294785
19.504013605442175
20.56
20.08
20.144013605442176
29.55201814058957
19.95201814058957
20.096009070294784
21.056009070294785
29.456009070294783
16.99201814058957
17.76
10.384013605442178
10.992018140589568
20.0
22.192018140589568
19.856009070294785
29.39201814058957
20.704013605442178
20.59201814058957
20.4
20.99201814058957
21.488004535147393
20.448004535147394
22.848004535147393
19.856009070294785
13.584013605442177
12.544013605442176
9.28
21.904013605442177
21.056009070294785
20.192018140589568
21.24800453514739
19.6
10.704013605442176
23.18401360544218
10.896009070294784
9.584013605442177
19.79201814058957
21.6
26.384013605442178
16.96
23.056009070294785
24.448004535147394
15.888004535147392
15.95201814058957
20.256009070294784
20.544013605442178
20.096009070294784
19.95201814058957
20.352018140589568
20.352018140589568
19.36
20.8
11.104013605442177
12.992018140589568
11.296009070294785
11.28
20.288004535147394
20.784013605442176
20.8
20.288004535147394
19.856009070294785
17.648004535147393
20.384013605442178
20.4
22.192018140589568
21.08800453514739
25.88800453514739
20.352018140589568
20.75201814058957
19.744013605442177
22.4
20.0
16.384013605442178
27.296009070294783
19.95201814058957
19.84
17.79201814058957
20.096009070294784
19.88800453514739
20.848004535147393
20.144013605442176
20.352018140589568
20.4
20.99201814058957
20.944013605442176
19.056009070294785
19.44
13.088004535147393
26.048004535147392
15.488004535147393
17.6
20.59201814058957
21.39201814058957
20.192018140589568
21.296009070294783
20.704013605442178
20.944013605442176
21.15201814058957
22.288004535147394
23.08800453514739
20.384013605442178
19.79201814058957
22.656009070294786
20.0
20.448004535147394
20.96
25.18401360544218
22.048004535147392
20.288004535147394
24.384013605442178
28.08
27.88800453514739
20.864013605442178
13.648004535147392
30.288004535147394
19.856009070294785
21.056009070294785
20.59201814058957
21.056009070294785
20.8
20.352018140589568
14.704013605442176
15.2
14.784013605442176
20.096009070294784
11.152018140589568
16.848004535147393
7.2
12.096009070294784
20.896009070294784
20.688004535147392
21.39201814058957
25.18401360544218
9.696009070294785
18.464013605442176
10.288004535147392
10.59201814058957
20.352018140589568
21.984013605442176
25.34401360544218
30.048004535147392
21.2
20.896009070294784
20.704013605442178
22.656009070294786
13.248004535147393
13.552018140589569
14.656009070294784
16.08
26.544013605442178
10.59201814058957
12.64
19.95201814058957
23.79201814058957
20.75201814058957
20.288004535147394
20.24
20.096009070294784
20.448004535147394
10.288004535147392
13.2
13.456009070294785
17.488004535147393
26.352018140589568
24.784013605442176
21.15201814058957
29.44
12.35201814058957
16.99201814058957
7.68
20.352018140589568
9.2
8.992018140589568
10.4
18.704013605442178
11.456009070294785
11.84
19.88800453514739
19.88800453514739
20.688004535147392
19.648004535147393
20.0
13.184013605442177
16.96
7.8560090702947845
15.152018140589568
7.088004535147392
8.096009070294784
19.79201814058957
20.096009070294784
19.88800453514739
21.88800453514739
21.24800453514739
20.048004535147392
20.56
20.4
20.256009070294784
20.99201814058957
20.288004535147394
20.688004535147392
19.88800453514739
22.048004535147392
20.16
19.15201814058957
20.56
30.384013605442178
22.096009070294784
19.856009070294785
28.4
22.08
10.944013605442176
16.59201814058957
6.992018140589569
8.144013605442177
11.056009070294785
14.19201814058957
11.552018140589569
13.456009070294785
19.6
20.4
20.288004535147394
19.984013605442176
22.144013605442176
20.544013605442178
36.44800453514739
19.488004535147393
19.488004535147393
19.88800453514739
19.488004535147393
19.88800453514739
9.504013605442177
8.88
8.096009070294784
6.288004535147392
10.75201814058957
7.6
9.248004535147393
10.464013605442178
12.8
8.384013605442178
6.304013605442177
21.2
18.352018140589568
21.488004535147393
10.704013605442176
20.096009070294784
14.19201814058957
10.416009070294784
18.784013605442176
10.896009070294784
12.0
10.992018140589568
7.696009070294784
22.048004535147392
20.496009070294786
20.304013605442176
20.064013605442177
20.75201814058957
20.784013605442176
20.59201814058957
23.456009070294783
20.16
20.496009070294786
19.6
20.256009070294784
21.6
30.704013605442178
24.0
24.048004535147392
20.99201814058957
24.99201814058957
19.55201814058957
22.352018140589568
19.79201814058957
29.39201814058957
16.256009070294784
21.34401360544218
16.352018140589568
17.76
13.2
17.68
9.056009070294785
15.792018140589569
19.88800453514739
25.488004535147393
24.048004535147392
31.856009070294785
22.848004535147393
23.79201814058957
20.384013605442178
25.2
12.59201814058957
21.95201814058957
15.344013605442177
15.6
15.392018140589569
22.448004535147394
12.59201814058957
15.056009070294785
7.904013605442177
17.856009070294785
11.456009070294785
16.096009070294784
32.144013605442176
20.192018140589568
10.59201814058957
12.096009070294784
11.088004535147393
12.19201814058957
10.59201814058957
15.392018140589569
11.088004535147393
10.704013605442176
23.95201814058957
22.99201814058957
19.18401360544218
18.544013605442178
9.552018140589569
9.152018140589568
10.992018140589568
13.36
10.064013605442177
10.59201814058957
22.848004535147393
21.2
21.34401360544218
23.36
16.896009070294784
21.79201814058957
15.296009070294785
19.488004535147393
27.456009070294783
25.648004535147393
21.08800453514739
23.28
11.056009070294785
23.79201814058957
10.19201814058957
10.19201814058957
11.536009070294785
20.656009070294786
21.18401360544218
20.256009070294784
20.096009070294784
20.384013605442178
20.192018140589568
29.296009070294783
20.048004535147392
20.448004535147394
20.0
22.496009070294786
21.984013605442176
19.84
19.488004535147393
19.856009070294785
19.88800453514739
20.096009070294784
19.88800453514739
14.096009070294784
18.256009070294784
8.59201814058957
12.288004535147392
8.16
7.28
12.544013605442176
14.496009070294784
13.056009070294785
14.56
30.0
29.856009070294785
22.56
27.584013605442177
12.704013605442176
18.944013605442176
8.0
20.496009070294786
20.4
22.352018140589568
20.288004535147394
14.64
17.2
11.488004535147393
13.392018140589569
20.16
19.88800453514739
19.88800453514739
29.79201814058957
20.544013605442178
20.656009070294786
21.79201814058957
21.08800453514739
20.096009070294784
22.288004535147394
20.08
22.59201814058957
19.55201814058957
22.144013605442176
19.24800453514739
10.96
20.75201814058957
8.19201814058957
11.696009070294785
8.704013605442176
9.552018140589569
26.904263038548752
20.304013605442176
20.496009070294786
28.896009070294784
20.08
21.488004535147393
19.84
20.688004535147392
21.488004535147393
20.704013605442178
20.0
20.064013605442177
31.39201814058957
15.792018140589569
20.352018140589568
20.352018140589568
20.048004535147392
22.24
22.688004535147392
20.048004535147392
19.95201814058957
24.496009070294786
20.59201814058957
19.79201814058957
24.144013605442176
20.704013605442178
20.96
21.296009070294783
21.39201814058957
21.488004535147393
20.56
14.992018140589568
9.28
11.184013605442177
8.064013605442177
9.488004535147393
20.496009070294786
24.144013605442176
20.256009070294784
29.88800453514739
19.856009070294785
20.16
22.496009070294786
20.544013605442178
29.584013605442177
10.304013605442178
5.888004535147393
21.18401360544218
20.08
25.584013605442177
21.504013605442175
34.544013605442174
19.856009070294785
21.6
34.89600907029479
22.096009070294784
22.688004535147392
21.056009070294785
29.6
21.79201814058957
22.192018140589568
20.384013605442178
29.6
8.75201814058957
22.8
10.4
12.4
20.288004535147394
20.464013605442176
20.56
20.16
19.296009070294783
18.4
20.448004535147394
13.68
21.79201814058957
22.59201814058957
11.488004535147393
27.504013605442175
23.24800453514739
15.392018140589569
14.992018140589568
20.896009070294784
20.704013605442178
15.76
18.784013605442176
13.456009070294785
18.8
18.256009070294784
9.056009070294785
18.16
11.888004535147392
12.944013605442176
10.656009070294784
17.08800453514739
14.4
11.6
19.296009070294783
25.488004535147393
20.096009070294784
21.584013605442177
22.08
21.55201814058957
21.08800453514739
21.95201814058957
12.992018140589568
12.144013605442177
23.18401360544218
9.248004535147393
8.0
20.56
28.656009070294786
25.296009070294783
19.456009070294783
14.656009070294784
21.984013605442176
24.096009070294784
11.552018140589569
18.304013605442176
16.256009070294784
20.0
16.192018140589568
22.096009070294784
19.984013605442176
8.288004535147392
12.75201814058957
10.35201814058957
7.68
9.456009070294785
18.304013605442176
11.488004535147393
8.59201814058957
19.55201814058957
18.688004535147392
21.664013605442175
19.504013605442175
19.24800453514739
23.18401360544218
29.6
25.15201814058957
20.496009070294786
19.984013605442176
22.784013605442176
22.096009070294784
21.08800453514739
19.79201814058957
19.584013605442177
21.36
18.96
22.08
18.99201814058957
19.456009070294783
19.2
21.696009070294785
20.848004535147393
21.18401360544218
32.144013605442176
22.99201814058957
20.75201814058957
21.39201814058957
36.49600907029478
9.648004535147392
20.288004535147394
11.696009070294785
12.59201814058957
21.456009070294783
20.0
30.08
24.544013605442178
16.144013605442176
20.0
28.896009070294784
21.55201814058957
20.464013605442176
29.584013605442177
23.79201814058957
24.96
20.464013605442176
27.15201814058957
20.59201814058957
20.784013605442176
20.384013605442178
19.88800453514739
19.95201814058957
21.296009070294783
19.648004535147393
19.2
10.464013605442178
12.4
11.392018140589569
9.904013605442177
20.08
20.16
19.456009070294783
29.6
22.144013605442176
19.36
21.696009070294785
25.95201814058957
28.59201814058957
29.39201814058957
18.896009070294784
19.18401360544218
21.18401360544218
19.39201814058957
27.15201814058957
20.352018140589568
20.096009070294784
28.496009070294786
19.39201814058957
9.36
24.704013605442178
12.288004535147392
13.28
21.456009070294783
12.256009070294784
13.648004535147392
9.95201814058957
11.984013605442177
20.88
19.456009070294783
29.39201814058957
27.744013605442177
7.3920181405895695
13.152018140589568
7.552018140589569
11.344013605442177
10.19201814058957
25.664013605442175
11.344013605442177
10.992018140589568
19.984013605442176
20.688004535147392
20.96
19.904013605442177
24.59201814058957
19.95201814058957
19.696009070294785
19.44
20.896009070294784
22.096009070294784
19.488004535147393
19.6
19.2
20.096009070294784
20.304013605442176
10.688004535147392
22.144013605442176
11.95201814058957
18.59201814058957
30.656009070294786
18.896009070294784
20.96
21.264013605442177
21.744013605442177
22.192018140589568
13.488004535147393
17.08800453514739
10.992018140589568
14.59201814058957
18.59201814058957
20.144013605442176
28.96
22.688004535147392
27.18401360544218
21.856009070294785
22.352018140589568
33.10401360544218
20.864013605442178
22.544013605442178
23.95201814058957
21.6
10.992018140589568
14.448004535147392
9.056009070294785
12.448004535147392
21.39201814058957
21.296009070294783
30.496009070294786
20.544013605442178
19.456009070294783
22.99201814058957
22.688004535147392
19.696009070294785
20.24
19.696009070294785
8.544013605442176
17.856009070294785
10.496009070294784
7.888004535147393
20.59201814058957
20.448004535147394
22.56
29.88800453514739
20.352018140589568
19.95201814058957
23.04
19.95201814058957
20.59201814058957
19.79201814058957
19.79201814058957
30.48
14.096009070294784
17.504013605442175
10.896009070294784
20.192018140589568
20.0
23.79201814058957
19.95201814058957
18.4
20.56
15.76
15.184013605442177
21.95201814058957
20.256009070294784
21.744013605442177
19.856009070294785
20.848004535147393
20.352018140589568
20.75201814058957
20.59201814058957
20.8
22.75201814058957
21.95201814058957
20.75201814058957
29.696009070294785
21.456009070294783
32.48
21.56800453514739
22.864013605442178
21.88800453514739
22.944013605442176
20.288004535147394
20.59201814058957
20.784013605442176
23.34401360544218
18.352018140589568
23.488004535147393
20.4
14.096009070294784
21.856009070294785
9.792018140589569
8.384013605442178
20.99201814058957
30.688004535147392
19.984013605442176
20.75201814058957
21.18401360544218
20.496009070294786
13.056009070294785
19.104013605442177
16.496009070294786
13.648004535147392
9.392018140589569
14.688004535147392
11.888004535147392
14.64
20.288004535147394
19.984013605442176
27.296009070294783
20.96
20.304013605442176
26.384013605442178
22.16
24.192018140589568
20.288004535147394
25.648004535147393
20.16
19.488004535147393
11.6
10.448004535147392
10.08
9.36
19.79201814058957
20.288004535147394
19.856009070294785
20.304013605442176
10.896009070294784
18.192018140589568
11.95201814058957
11.28
8.992018140589568
19.39201814058957
15.696009070294785
15.888004535147392
11.648004535147392
24.848004535147393
16.56
14.848004535147393
10.59201814058957
25.44
21.24800453514739
17.296009070294783
23.88800453514739
20.59201814058957
24.99201814058957
29.456009070294783
19.488004535147393
20.288004535147394
22.656009070294786
19.88800453514739
20.496009070294786
24.96
20.688004535147392
29.648004535147393
20.288004535147394
20.75201814058957
19.696009070294785
22.288004535147394
23.95201814058957
20.56
20.464013605442176
27.744013605442177
19.79201814058957
20.352018140589568
20.192018140589568
20.08
19.79201814058957
19.79201814058957
19.95201814058957
20.048004535147392
19.856009070294785
19.904013605442177
22.8
19.39201814058957
20.544013605442178
20.16
21.39201814058957
29.55201814058957
20.064013605442177
23.056009070294785
19.95201814058957
20.4
16.288004535147394
25.08800453514739
13.904013605442177
13.088004535147393
19.95201814058957
19.584013605442177
22.75201814058957
22.864013605442178
10.16
20.8
15.6
9.456009070294785
19.79201814058957
20.0
23.488004535147393
20.096009070294784
11.184013605442177
25.456009070294783
13.456009070294785
15.488004535147393
20.064013605442177
22.59201814058957
28.448004535147394
20.096009070294784
19.95201814058957
21.76
30.08
20.688004535147392
21.28
20.048004535147392
19.296009070294783
24.096009070294784
20.848004535147393
20.048004535147392
20.24
14.35201814058957
19.79201814058957
17.36
10.19201814058957
19.488004535147393
19.984013605442176
21.6
11.296009070294785
11.152018140589568
15.95201814058957
20.064013605442177
19.95201814058957
20.24
20.144013605442176
10.144013605442177
25.456009070294783
13.888004535147392
13.504013605442177
21.104013605442177
19.696009070294785
19.88800453514739
31.55201814058957
31.36
23.15201814058957
24.288004535147394
19.696009070294785
24.784013605442176
20.56
21.296009070294783
22.048004535147392
23.056009070294785
29.856009070294785
22.59201814058957
19.24800453514739
20.688004535147392
20.784013605442176
21.456009070294783
20.24
21.79201814058957
28.99201814058957
20.192018140589568
28.064013605442177
20.4
20.16
19.55201814058957
18.784013605442176
19.456009070294783
20.288004535147394
20.464013605442176
20.144013605442176
20.144013605442176
21.76
20.4
19.696009070294785
20.4
19.34401360544218
15.984013605442177
19.39201814058957
20.08
23.04
19.488004535147393
9.888004535147392
28.96
19.696009070294785
21.08800453514739
22.048004535147392
20.848004535147393
21.488004535147393
21.88800453514739
23.856009070294785
29.2
22.496009070294786
31.08800453514739
26.448004535147394
31.104013605442177
16.75201814058957
15.088004535147393
25.296009070294783
15.04
20.848004535147393
24.0
21.84
29.904013605442177
11.696009070294785
35.39201814058957
16.88
19.696009070294785
23.296009070294783
22.256009070294784
21.696009070294785
31.696009070294785
19.488004535147393
24.56
21.08800453514739
20.096009070294784
25.056009070294785
20.048004535147392
21.696009070294785
23.79201814058957
9.056009070294785
17.856009070294785
9.152018140589568
12.56
19.648004535147393
20.288004535147394
19.88800453514739
19.856009070294785
20.096009070294784
23.696009070294785
19.95201814058957
20.192018140589568
21.488004535147393
21.55201814058957
24.288004535147394
12.096009070294784
26.848004535147393
13.696009070294785
14.384013605442178
25.08800453514739
21.68
29.744013605442177
22.59201814058957
23.696009070294785
19.88800453514739
25.08800453514739
33.79201814058957
19.584013605442177
19.296009070294783
21.88800453514739
20.784013605442176
14.704013605442176
32.89600907029479
16.0
14.75201814058957
21.504013605442175
20.4
19.856009070294785
31.056009070294785
20.192018140589568
20.75201814058957
19.984013605442176
19.18401360544218
19.44
18.048004535147392
21.456009070294783
19.296009070294783
20.496009070294786
21.55201814058957
20.288004535147394
30.192018140589568
23.44
20.096009070294784
19.664013605442175
27.28
21.056009070294785
33.888004535147395
19.08800453514739
20.0
21.88800453514739
25.2
19.08800453514739
19.296009070294783
21.648004535147393
19.648004535147393
19.39201814058957
18.304013605442176
20.352018140589568
19.504013605442175
22.59201814058957
24.0
18.96
19.984013605442176
22.24
20.96
22.0
19.39201814058957
20.16
22.256009070294784
20.192018140589568
20.8
21.264013605442177
20.99201814058957
30.8
19.584013605442177
20.384013605442178
19.856009070294785
19.2
10.656009070294784
14.75201814058957
18.688004535147392
12.448004535147392
20.688004535147392
21.056009070294785
20.048004535147392
29.504013605442175
25.488004535147393
20.896009070294784
21.15201814058957
30.848004535147393
12.59201814058957
21.39201814058957
10.19201814058957
11.648004535147392
19.296009070294783
20.16
19.856009070294785
19.95201814058957
23.39201814058957
20.448004535147394
21.18401360544218
23.2
12.35201814058957
12.304013605442178
7.648004535147392
7.648004535147392
19.79201814058957
23.15201814058957
19.264013605442177
23.056009070294785
16.656009070294786
19.15201814058957
29.39201814058957
15.184013605442177
23.6
11.95201814058957
16.688004535147392
18.96
23.696009070294785
19.584013605442177
19.79201814058957
19.95201814058957
19.24800453514739
20.656009070294786
21.696009070294785
20.864013605442178
31.55201814058957
20.16
19.696009070294785
20.048004535147392
19.79201814058957
12.35201814058957
20.848004535147393
20.75201814058957
21.36
24.56
25.95201814058957
15.696009070294785
20.784013605442176
19.55201814058957
24.896009070294784
15.632018140589569
19.15201814058957
19.79201814058957
19.264013605442177
23.18401360544218
19.55201814058957
9.6
21.744013605442177
16.544013605442178
20.56
19.584013605442177
32.68800453514739
22.256009070294784
22.288004535147394
19.456009070294783
19.79201814058957
20.496009070294786
19.504013605442175
26.048004535147392
20.896009070294784
21.696009070294785
29.39201814058957
19.68
19.856009070294785
19.456009070294783
16.8
12.256009070294784
30.99201814058957
20.192018140589568
11.856009070294785
21.39201814058957
17.24800453514739
12.944013605442176
32.0
15.248004535147393
22.0
17.488004535147393
20.096009070294784
19.488004535147393
19.88800453514739
19.456009070294783
27.39201814058957
22.192018140589568
24.59201814058957
19.28
19.79201814058957
20.352018140589568
22.99201814058957
14.35201814058957
19.104013605442177
15.984013605442177
12.24
12.304013605442178
19.984013605442176
11.392018140589569
14.688004535147392
14.16
15.392018140589569
9.248004535147393
10.496009070294784
21.39201814058957
23.584013605442177
21.76
30.96
24.304013605442176
29.296009070294783
18.59201814058957
18.288004535147394
20.256009070294784
17.08800453514739
12.704013605442176
14.19201814058957
20.384013605442178
19.696009070294785
20.288004535147394
20.192018140589568
21.856009070294785
24.448004535147394
20.99201814058957
32.784013605442176
19.856009070294785
19.79201814058957
19.264013605442177
19.6
20.256009070294784
20.288004535147394
25.68
17.984013605442176
19.88800453514739
20.256009070294784
15.088004535147393
16.16
19.264013605442177
24.288004535147394
19.984013605442176
19.88800453514739
22.75201814058957
19.76
19.76
19.79201814058957
20.144013605442176
17.056009070294785
20.096009070294784
19.08800453514739
18.75201814058957
21.08800453514739
19.95201814058957
20.192018140589568
20.304013605442176
21.504013605442175
22.59201814058957
24.99201814058957
29.856009070294785
21.39201814058957
20.656009070294786
20.4
29.488004535147393
11.648004535147392
21.79201814058957
17.08800453514739
12.8
14.16
23.648004535147393
14.496009070294784
13.888004535147392
22.464013605442176
20.352018140589568
20.48
20.288004535147394
12.864013605442176
42.35201814058957
18.784013605442176
21.696009070294785
18.59201814058957
40.8
20.944013605442176
16.448004535147394
11.552018140589569
19.08800453514739
14.096009070294784
22.896009070294784
20.192018140589568
12.896009070294784
19.08800453514739
18.08
24.0
22.384013605442178
16.304013605442176
21.34401360544218
21.55201814058957
18.144013605442176
23.904013605442177
12.992018140589568
12.992018140589568
18.8
33.696009070294785
27.18401360544218
17.984013605442176
14.992018140589568
25.55201814058957
12.096009070294784
20.304013605442176
23.296009070294783
24.59201814058957
19.36
20.192018140589568
25.904013605442177
20.304013605442176
22.75201814058957
20.24
17.904013605442177
26.0
14.688004535147392
16.59201814058957
12.8
13.104013605442177
21.264013605442177
19.648004535147393
19.856009070294785
19.456009070294783
19.856009070294785
19.984013605442176
18.16
23.984013605442176
23.68
21.264013605442177
20.784013605442176
20.096009070294784
19.79201814058957
21.056009070294785
19.984013605442176
12.896009070294784
25.28
14.59201814058957
17.88800453514739
22.448004535147394
24.48
19.95201814058957
31.39201814058957
21.79201814058957
24.896009070294784
21.55201814058957
29.39201814058957
19.76
19.6
20.096009070294784
19.6
9.648004535147392
21.88800453514739
13.552018140589569
16.96
16.0
14.19201814058957
11.088004535147393
9.456009070294785
18.99201814058957
20.192018140589568
21.08800453514739
20.59201814058957
21.456009070294783
21.18401360544218
20.496009070294786
31.04
20.16
19.904013605442177
22.656009070294786
16.0
20.048004535147392
27.696009070294785
21.44
19.696009070294785
19.15201814058957
19.984013605442176
20.384013605442178
20.56
19.744013605442177
20.896009070294784
33.58401360544217
30.192018140589568
17.296009070294783
19.6
18.96
20.688004535147392
19.504013605442175
21.456009070294783
19.95201814058957
23.2
30.288004535147394
22.96
23.28
21.6
20.656009070294786
16.256009070294784
16.048004535147392
11.392018140589569
32.096009070294784
14.59201814058957
13.76
21.55201814058957
21.15201814058957
19.856009070294785
19.88800453514739
19.984013605442176
11.392018140589569
20.08
19.856009070294785
18.192018140589568
18.688004535147392
28.288004535147394
15.296009070294785
19.056009070294785
12.19201814058957
12.48
24.99201814058957
19.95201814058957
8.784013605442176
26.352018140589568
7.296009070294785
9.584013605442177
20.544013605442178
19.696009070294785
19.488004535147393
20.288004535147394
21.55201814058957
19.79201814058957
32.49600907029478
21.264013605442177
20.448004535147394
19.456009070294783
19.456009070294783
19.79201814058957
19.84
23.056009070294785
19.696009070294785
21.28
21.39201814058957
19.84
19.984013605442176
29.39201814058957
24.496009070294786
19.79201814058957
19.904013605442177
19.296009070294783
23.15201814058957
22.848004535147393
23.584013605442177
29.95201814058957
19.056009070294785
20.48
18.848004535147393
20.16
19.15201814058957
21.696009070294785
27.104013605442177
21.696009070294785
28.256009070294784
25.744013605442177
19.584013605442177
14.0
28.8
12.096009070294784
20.544013605442178
19.648004535147393
21.104013605442177
20.16
20.048004535147392
21.88800453514739
19.856009070294785
21.456009070294783
20.0
29.34401360544218
20.896009070294784
19.488004535147393
21.44
19.856009070294785
22.944013605442176
20.096009070294784
11.2
19.79201814058957
19.79201814058957
19.88800453514739
18.896009070294784
21.15201814058957
20.0
20.448004535147394
29.456009070294783
11.04
22.99201814058957
12.048004535147392
9.392018140589569
23.856009070294785
19.79201814058957
20.096009070294784
19.79201814058957
20.64
19.95201814058957
21.984013605442176
29.296009070294783
20.08
19.584013605442177
19.79201814058957
19.79201814058957
17.18401360544218
21.488004535147393
14.288004535147392
14.992018140589568
19.696009070294785
20.288004535147394
20.16
20.144013605442176
20.352018140589568
24.0
19.39201814058957
20.096009070294784
18.848004535147393
19.696009070294785
21.79201814058957
24.75201814058957
32.096009070294784
17.28
17.55201814058957
20.784013605442176
23.504013605442175
20.656009070294786
30.048004535147392
23.15201814058957
19.39201814058957
19.88800453514739
20.75201814058957
20.0
19.264013605442177
20.256009070294784
21.488004535147393
19.744013605442177
19.696009070294785
19.984013605442176
20.496009070294786
19.664013605442175
19.79201814058957
19.79201814058957
24.288004535147394
20.0
18.704013605442178
19.648004535147393
27.95201814058957
19.744013605442177
13.696009070294785
18.256009070294784
13.392018140589569
19.55201814058957
15.792018140589569
9.264013605442177
18.99201814058957
23.456009070294783
19.648004535147393
22.064013605442177
19.84
19.856009070294785
19.648004535147393
18.16
21.15201814058957
20.256009070294784
22.896009070294784
23.056009070294785
19.95201814058957
26.656009070294786
19.79201814058957

